Data-driven polynomial ridge approximation using variable projection

Inexpensive surrogates are useful for reducing the cost of science and engineering studies involving large-scale, complex computational models with many input parameters. A ridge approximation is one class of surrogate that models a quantity of interest as a nonlinear function of a few linear combinations of the input parameters. When used in parameter studies (e.g., optimization or uncertainty quantification), ridge approximations allow the low dimensional structure to be exploited, reducing the effective dimension. We introduce a new, fast algorithm for constructing a ridge approximation where the nonlinear function is a polynomial. This polynomial ridge approximation is chosen to minimize least squared mismatch between the surrogate and the quantity of interest on a given set of inputs. Naively, this would require optimizing both the polynomial coefficients and the linear combination of weights; the latter of which define a low-dimensional subspace of the input space. However, given a fixed subspace the optimal polynomial can be found by solving a linear least-squares problem, and hence by using variable projection the polynomial can be implicitly found leaving an optimization problem over the subspace alone. We provide an algorithm that finds this polynomial ridge approximation by minimizing over the Grassmann manifold of low-dimensional subspaces using a Gauss-Newton method. We provide details of this optimization algorithm and demonstrate its performance on several numerical examples. Our Gauss-Newton method has superior theoretical guarantees and faster convergence than the alternating approach for polynomial ridge approximation earlier proposed by Constantine, Eftekhari, Hokanson, and Ward [https://doi.org/10.1016/j.cma.2017.07.038] that alternates between (i) optimizing the polynomial coefficients given the subspace and (ii) optimizing the subspace given the coefficients.

==> fig_conditioning_1.dat <==
degree	monomial_True	monomial_False	legendre_True	legendre_False	chebyshev_True	chebyshev_False	hermite_True	hermite_False	laguerre_True	laguerre_False	
1.0	3.15399818741	89.6881981313	3.15399818741	89.6881981313	3.15399818741	89.6881981313	1.41421356237	174.224805095	6.30703563121	58.7078608327	
2.0	7.10319021789	5781.61167652	5.28497075395	8560.95478713	5.87826468857	11356.8990177	2.83342314751	21536.0198074	61.727572731	828.201802925	
3.0	14.4816630598	337180.365704	7.59800260165	836319.332857	9.82828806308	1345734.42069	6.50120995321	2354405.17224	832.326958149	8715.59820061	
4.0	29.8051485367	19152916.3992	9.18306124124	83844195.2707	11.5621587187	155700965.657	16.0005119533	246075961.708	14678.9575444	82312.8079162	
5.0	63.1617775053	1102024835.43	10.2361085518	8752053330.51	14.2686570966	18209119682.4	43.3554475204	25673171696.0	324605.585837	852262.209246	
6.0	145.676648411	68664614218.0	11.031775961	1.0057103586e+12	15.2784409906	2.29824328694e+12	144.686747422	2.86410455119e+12	9331198.15622	8928257.61806	
7.0	342.40471081	4.50899104436e+12	11.6921315397	1.23099902136e+14	16.2413521965	3.04597527195e+14	571.128363278	3.32870882503e+14	323880270.128	109192000.483	
8.0	798.955848674	3.0003492591e+14	12.0334053657	1.53836586777e+16	16.7424775566	4.07793502312e+16	2405.83541024	3.87329598405e+16	12682553426.7	2396566252.07	
9.0	1906.16523694	2.03812880221e+16	14.9374136368	1.97406639325e+18	16.7752827829	5.56043441666e+18	17441.1064321	4.54242182561e+18	5.71122429134e+11	90423393086.4	
10.0	4403.48824155	1.33216968845e+18	17.1659669874	2.4488280599e+20	16.9013736408	7.2802567222e+20	182517.83138	5.05748233354e+20	2.78100943561e+13	3.86269270681e+12	
11.0	10650.6242238	8.91412304142e+19	17.6557470744	3.12630950878e+22	17.7504502692	9.77629461987e+22	1990307.46656	5.69439159506e+22	1.52834823444e+15	1.85729047931e+14	
12.0	26525.6308143	2.79251992768e+21	21.8749659974	2.57239025205e+24	19.9221037853	7.12728960386e+24	23577253.2	3.02186689081e+24	1.59965874668e+16	7.25777666585e+15	
13.0	67501.4447586	1.93915432159e+22	28.4393506201	4.6978597988e+25	24.4202050331	7.28504602434e+25	353340853.888	9.49172119569e+25	2.36208647351e+16	9.7099111514e+15	
14.0	176472.237652	6.59259369237e+23	38.1041322702	8.44771085424e+25	32.7472615683	7.50448814403e+26	5291448798.53	2.17202449077e+26	3.51250431843e+16	2.12456018579e+16	
15.0	427678.187111	3.69276489989e+24	51.5061413807	1.25452019973e+27	44.7336291304	1.68727449654e+27	77471626208.7	2.08273968986e+27	5.24378720107e+16	3.38173401199e+16	
16.0	970946.41121	2.62815251463e+25	68.6727411397	6.34072308537e+28	61.2788619794	1.64716543239e+28	1.35091507817e+12	9.93036269614e+26	1.08020454856e+17	1.01140151716e+17	
17.0	2380363.24896	3.22973570924e+26	91.585002651	7.05152714976e+29	83.199256162	1.68791689472e+29	2.03250187339e+13	1.69009590144e+28	2.92156649716e+17	1.23168740976e+17	
18.0	6272966.75486	3.07179228138e+26	127.555960666	3.47468817604e+29	117.253822149	2.3769892954e+30	4.07973381319e+14	1.61926080008e+29	4.35229481323e+17	1.27437597252e+17	
19.0	16663188.4979	2.094690474e+26	185.309423924	2.45355642834e+30	172.719388887	7.98021518294e+30	9.1582777591e+15	2.35956686305e+29	6.76092299362e+17	1.30610634697e+17	
20.0	42819395.1637	1.5898963821e+27	263.344732612	1.117206866e+31	246.32361665	8.49872129683e+31	1.62872295295e+17	1.92179858027e+30	8.37512051689e+17	1.33080461868e+17	
21.0	119086736.606	4.11423889197e+27	378.139127815	1.88740254656e+32	357.341973402	3.40632831691e+33	4.46875162117e+18	1.0970830497e+30	1.10110949729e+18	1.38517839533e+17	
22.0	328957798.24	4.85271370563e+28	576.643852985	5.58032744307e+32	544.775739156	2.33881822747e+34	1.02647014287e+20	1.8810988949e+31	1.34245957524e+18	1.4020225889e+17	
23.0	909341016.497	3.59987000614e+29	940.006278956	1.64211073643e+35	896.272826154	3.11538650316e+34	3.05238419922e+21	1.58709180712e+32	1.62399177636e+18	1.43811437753e+17	
24.0	2500590253.68	2.97111892709e+29	1562.08222071	7.98729029798e+34	1485.72559174	2.74618024333e+35	1.04311741977e+23	1.65248194078e+33	2.00549451464e+18	1.50916151086e+17	
25.0	6513647502.49	3.60067314564e+30	2497.17954209	1.41421950827e+36	2397.1787458	1.21794365017e+38	6.69120958328e+23	4.64867838709e+33	2.46779061806e+18	1.5828202962e+17	
26.0	17272629696.6	6.98895145743e+30	3734.48010275	3.52159880897e+36	3573.49742103	2.95399248208e+37	2.7540391885e+25	2.17071121465e+34	2.98614600852e+18	1.72283522889e+17	
27.0	48159134529.6	1.18521028982e+31	5491.20076102	6.01359671452e+37	5299.95046692	1.03991394006e+39	1.19137669384e+26	3.88444751155e+36	3.71814078035e+18	1.74126256145e+17	
28.0	1.33411741846e+11	7.83592057786e+31	8379.77767617	4.49258243673e+40	8007.74379829	3.74799854818e+39	3.33198265769e+27	1.79929643149e+36	4.43099035426e+18	1.76159943375e+17	
29.0	3.67320506522e+11	3.15871212422e+32	13432.8803009	8.8702690543e+39	12973.9821199	2.99819407088e+40	2.21403238761e+28	6.89597626984e+36	5.25248805557e+18	1.77871731016e+17	
30.0	1.00105644906e+12	7.27497134375e+33	21536.0812136	3.14518653132e+40	20396.5745089	1.2195220123e+41	6.07604459056e+29	1.36230945411e+38	6.24309365294e+18	1.86320160861e+17	


==> fig_conditioning_2.dat <==
degree	monomial_True	monomial_False	legendre_True	legendre_False	chebyshev_True	chebyshev_False	hermite_True	hermite_False	laguerre_True	laguerre_False	
1.0	3.69550202996	4.97380775595	3.69550202996	4.97380775595	3.69550202996	4.97380775595	1.41700046303	4.96929216937	12.3807695612	11.3419450117	
2.0	13.7184056255	20.5103742009	15.3624915801	19.4982039379	20.9841714521	21.8063018768	3.01114101635	21.1385266959	163.101049025	142.843017559	
3.0	37.1206068777	70.900048467	32.2209295336	63.6793211209	44.4037364572	87.0144365406	8.09039093	172.973650098	2502.94230239	2164.14703045	
4.0	96.382484517	220.202292052	72.5308657241	182.475366323	132.619110762	294.660134261	25.6562441549	880.650261111	47733.1265925	40945.689719	
5.0	279.11564655	735.508143135	161.117217201	1065.09432249	292.632120148	2053.80864341	88.1293721074	13668.1519981	1388852.44406	1105828.90543	
6.0	905.029181158	2843.61295173	453.582858115	9111.71511757	956.324321915	19963.7433759	314.953028954	174304.504816	51932532.5948	38956093.8877	
7.0	3195.86666542	15024.2022077	1395.45707432	99857.5447854	2863.48369707	239942.788885	1400.86420982	4221074.07833	2287612807.77	1678371489.76	
8.0	12679.6884752	104521.488019	4775.12306664	1328646.30982	10597.2100278	3444392.12929	11835.0024357	100158339.984	1.17202519958e+11	86441388402.6	
9.0	51901.1557985	839508.2476	17328.3364443	19559372.1177	37845.8271975	54417473.501	174535.359843	3424313023.05	7.22757936571e+12	5.10762527588e+12	
10.0	212627.452665	6940127.12744	63529.0090736	286986417.404	148468.55712	848281713.892	2017534.84604	1.202737017e+11	5.02494153559e+14	3.39784446759e+14	
11.0	860945.77352	58967207.2931	241751.997699	4207625084.76	523529.649535	13082370300.7	17074633.2471	4.454235927e+12	3.45031565653e+16	2.19435294077e+16	
12.0	3684458.21564	524831334.838	927357.062962	63309639880.9	2100528.1397	2.05761398865e+11	361714858.362	1.80698022038e+14	1.61181666313e+17	3.69910068317e+17	
13.0	18924980.371	5207707222.29	4353903.64021	1.10588811154e+12	10151152.1294	3.75079673637e+12	7385833282.71	8.82263929771e+15	4.51679898912e+17	5.76690088959e+17	
14.0	92098208.2927	53668232432.9	22179381.3058	2.00660029464e+13	50589987.69	7.08990949142e+13	95273804794.3	5.98616811587e+17	6.6395093107e+17	9.52307652248e+17	
15.0	473165038.353	5.48128451005e+11	112673302.131	3.56865596425e+14	258300730.958	1.31013375503e+15	2.96105293206e+12	2.63081073737e+19	4.96814371815e+19	1.63949494279e+18	
16.0	2494569649.18	6.16403873978e+12	584489462.349	7.00679820117e+15	1351774643.31	2.66612516633e+16	8.62252275393e+13	3.51214948557e+21	1.00889143037e+18	2.02762941132e+18	
17.0	12781179135.2	6.91024683461e+13	3176335478.79	1.39013735885e+17	7430797270.08	5.49442308009e+17	1.48470316711e+15	2.4440545487e+24	5.79767918011e+18	3.74404863161e+18	
18.0	70230674769.0	7.69843962899e+14	18522587069.9	2.71170873961e+18	44507001525.3	1.06762909956e+19	7.23666693086e+16	4.08650210682e+26	5.70048644913e+18	3.89993720234e+18	
19.0	4.28457740175e+11	8.97016144894e+15	1.12366626943e+11	5.48659573458e+19	2.68453021066e+11	2.35404524497e+20	1.51108897776e+18	3.83093058892e+27	5.23197755683e+18	8.34008467852e+18	
20.0	2.88826704552e+12	1.07716326117e+17	7.01844221959e+11	1.05607866685e+21	1.6495120375e+12	1.61345792113e+22	1.4851502207e+21	3.89383375024e+28	5.50261302944e+18	5.92178852689e+18	
21.0	1.82657404755e+13	1.19763796523e+18	4.279453768e+12	9.11360477791e+21	9.96623617592e+12	3.17190978643e+23	3.04617954555e+21	2.44139726506e+29	3.0032693106e+18	2.85522568421e+20	
22.0	1.12954271453e+14	7.4697919837e+18	2.58256859363e+13	1.77371632985e+23	6.00508310601e+13	2.98521607695e+23	5.0213416051e+23	3.42161906471e+30	7.97513774799e+18	1.3451046378e+19	
23.0	6.94309038459e+14	4.46101292991e+19	1.61046220528e+14	9.46905463e+23	3.70980519928e+14	8.12814943618e+25	2.6075314288e+25	1.53562780108e+32	1.36970736015e+19	1.37569082378e+19	
24.0	4.70681927389e+15	1.67432374659e+20	1.05565985901e+15	9.15600473856e+25	2.41467629469e+15	8.25334990835e+26	1.00262671051e+27	8.91728319279e+31	3.04133791336e+19	1.3293738386e+20	
25.0	3.36057051141e+16	3.35355476521e+20	7.36111934982e+15	2.77648626794e+27	1.46014327875e+16	5.68319992447e+27	1.07741610179e+29	6.60753834485e+32	6.37337474477e+19	8.31484901295e+19	
26.0	2.4826186516e+17	1.03680554089e+21	3.70705464005e+16	4.15228285514e+28	2.89718530478e+16	5.41757625507e+28	8.43773001931e+29	1.79473376236e+33	2.52093797393e+19	9.64874683471e+19	
27.0	1.75623633402e+18	2.48234825686e+21	6.15050525282e+16	7.89602097479e+28	3.92668642829e+16	1.98081757803e+29	4.08629267029e+31	3.77783883282e+34	6.06227018879e+19	3.18952791627e+22	
28.0	1.37688975011e+19	4.48280986163e+21	7.60315385953e+16	4.26741879902e+29	7.21028878262e+16	3.56011598071e+30	2.40409575193e+32	9.57311748266e+34	1.37212274475e+20	9.75734957769e+19	
29.0	1.00733094866e+20	3.22738409784e+22	8.74832881168e+16	1.16870396685e+30	5.73838621465e+16	2.91442089915e+30	1.13114387203e+33	1.46816520322e+36	1.77437499015e+20	2.51014154639e+20	
30.0	5.65042181965e+20	2.08757200994e+22	1.11607826137e+17	8.28876448937e+30	1.35667783368e+17	7.37791206221e+30	1.82550690698e+35	1.31941987242e+37	7.58582731252e+19	1.66697769732e+20	


==> fig_consistency_0.dat <==
x	den	
0.0	0.000156188262993	
4.00801603206e-05	0.00020910958021	
8.01603206413e-05	0.000278299415802	
0.000120240480962	0.000368192294803	
0.000160320641283	0.000484253709804	
0.000200400801603	0.000633168866215	
0.000240480961924	0.000823052706327	
0.000280561122244	0.00106368035934	
0.000320641282565	0.00136673622262	
0.000360721442886	0.00174607880395	
0.000400801603206	0.00221801727556	
0.000440881763527	0.00280159445152	
0.000480961923848	0.00351886966163	
0.000521042084168	0.00439519383009	
0.000561122244489	0.00545946806469	
0.00060120240481	0.00674437631852	
0.00064128256513	0.0082865823059	
0.000681362725451	0.0101268809397	
0.000721442885772	0.0123102952042	
0.000761523046092	0.0148861106672	
0.000801603206413	0.0179078418214	
0.000841683366733	0.0214331271526	
0.000881763527054	0.0255235532377	
0.000921843687375	0.0302444122167	
0.000961923847695	0.0356644015315	
0.00100200400802	0.0418552797078	
0.00104208416834	0.0488914969432	
0.00108216432866	0.056849824068	
0.00112224448898	0.065809007756	
0.0011623246493	0.0758494833241	
0.00120240480962	0.0870531787298	
0.00124248496994	0.0995034441056	
0.00128256513026	0.113285140073	
0.00132264529058	0.128484914907	
0.0013627254509	0.145191695246	
0.00140280561122	0.163497407407	
0.00144288577154	0.183497936618	
0.00148296593186	0.205294319827	
0.00152304609218	0.228994154602	
0.00156312625251	0.254713192635	
0.00160320641283	0.282577072057	
0.00164328657315	0.312723129155	
0.00168336673347	0.345302217867	
0.00172344689379	0.38048045569	
0.00176352705411	0.418440808164	
0.00180360721443	0.45938442172	
0.00184368737475	0.503531617077	
0.00188376753507	0.551122462965	
0.00192384769539	0.602416862843	
0.00196392785571	0.657694105488	
0.00200400801603	0.717251853136	
0.00204408817635	0.781404567675	
0.00208416833667	0.850481404944	
0.00212424849699	0.924823638096	
0.00216432865731	1.00478170169	
0.00220440881764	1.09071197687	
0.00224448897796	1.18297346311	
0.00228456913828	1.28192450164	
0.0023246492986	1.3879197287	
0.00236472945892	1.50130744205	
0.00240480961924	1.62242756058	
0.00244488977956	1.75161034485	
0.00248496993988	1.88917602551	
0.0025250501002	2.03543545758	
0.00256513026052	2.19069188306	
0.00260521042084	2.35524384291	
0.00264529058116	2.52938923441	
0.00268537074148	2.71343046268	
0.0027254509018	2.9076805878	
0.00276553106212	3.11247032327	
0.00280561122244	3.32815569901	
0.00284569138277	3.55512616411	
0.00288577154309	3.79381287293	
0.00292585170341	4.04469687269	
0.00296593186373	4.3083168936	
0.00300601202405	4.58527643302	
0.00304609218437	4.87624982439	
0.00308617234469	5.18198699008	
0.00312625250501	5.50331659415	
0.00316633266533	5.84114733828	
0.00320641282565	6.19646718	
0.00324649298597	6.5703402986	
0.00328657314629	6.96390168975	
0.00332665330661	7.37834933504	
0.00336673346693	7.81493396596	
0.00340681362725	8.27494652363	
0.00344689378758	8.75970350163	
0.0034869739479	9.27053044944	
0.00352705410822	9.80874400321	
0.00356713426854	10.3756328955	
0.00360721442886	10.9724384715	
0.00364729458918	11.6003352999	
0.0036873747495	12.2604125107	
0.00372745490982	12.9536565057	
0.00376753507014	13.6809356795	
0.00380761523046	14.4429877416	
0.00384769539078	15.2404101543	
0.0038877755511	16.0736540883	
0.00392785571142	16.9430221547	
0.00396793587174	17.8486700056	
0.00400801603206	18.7906117081	
0.00404809619238	19.7687286015	
0.00408817635271	20.7827811577	
0.00412825651303	21.8324231885	
0.00416833667335	22.9172176003	
0.00420841683367	24.0366527908	
0.00424849699399	25.1901587315	
0.00428857715431	26.3771217888	
0.00432865731463	27.5968974069	
0.00436873747495	28.8488199136	
0.00440881763527	30.1322089008	
0.00444889779559	31.446371878	
0.00448897795591	32.7906031707	
0.00452905811623	34.1641793293	
0.00456913827655	35.5663516069	
0.00460921843687	36.9963363221	
0.00464929859719	38.4533041495	
0.00468937875752	39.9363695264	
0.00472945891784	41.4445814445	
0.00476953907816	42.9769168766	
0.00480961923848	44.5322779835	
0.0048496993988	46.109494044	
0.00488977955912	47.7073287764	
0.00492985971944	49.324493371	
0.00496993987976	50.9596651687	
0.00501002004008	52.6115115084	
0.0050501002004	54.2787178667	
0.00509018036072	55.9600190456	
0.00513026052104	57.6542318549	
0.00517034068136	59.3602875111	
0.00521042084168	61.0772618491	
0.005250501002	62.8044014229	
0.00529058116232	64.5411436745	
0.00533066132265	66.287129558	
0.00537074148297	68.0422073213	
0.00541082164329	69.8064265475	
0.00545090180361	71.5800220267	
0.00549098196393	73.3633875336	
0.00553106212425	75.1570401114	
0.00557114228457	76.9615759665	
0.00561122244489	78.7776195449	
0.00565130260521	80.6057677556	
0.00569138276553	82.4465316155	
0.00573146292585	84.3002777904	
0.00577154308617	86.1671725849	
0.00581162324649	88.0471308963	
0.00585170340681	89.9397724754	
0.00589178356713	91.8443875579	
0.00593186372745	93.7599135366	
0.00597194388778	95.6849238744	
0.0060120240481	97.6176299158	
0.00605210420842	99.5558956781	
0.00609218436874	101.497265119	
0.00613226452906	103.439000805	
0.00617234468938	105.37813239	
0.0062124248497	107.311512862	
0.00625250501002	109.235880171	
0.00629258517034	111.147921614	
0.00633266533066	113.044338253	
0.00637274549098	114.92190666	
0.0064128256513	116.777535462	
0.00645290581162	118.608314429	
0.00649298597194	120.411554261	
0.00653306613226	122.184815707	
0.00657314629259	123.925927212	
0.00661322645291	125.632990871	
0.00665330661323	127.304377042	
0.00669338677355	128.938708571	
0.00673346693387	130.534836026	
0.00677354709419	132.091805805	
0.00681362725451	133.608823254	
0.00685370741483	135.085213136	
0.00689378757515	136.520379831	
0.00693386773547	137.913769583	
0.00697394789579	139.264836902	
0.00701402805611	140.573016912	
0.00705410821643	141.837705062	
0.00709418837675	143.058245111	
0.00713426853707	144.233925845	
0.00717434869739	145.363986449	
0.00721442885772	146.447629973	
0.00725450901804	147.484043919	
0.00729458917836	148.472426594	
0.00733466933868	149.412017588	
0.007374749499	150.302130597	
0.00741482965932	151.142186692	
0.00745490981964	151.931746208	
0.00749498997996	152.670537526	
0.00753507014028	153.35848123	
0.0075751503006	153.995708429	
0.00761523046092	154.5825723	
0.00765531062124	155.119652325	
0.00769539078156	155.607750981	
0.00773547094188	156.047883059	
0.0077755511022	156.441258032	
0.00781563126253	156.789256232	
0.00785571142285	157.093399764	
0.00789579158317	157.355319297	
0.00793587174349	157.576717944	
0.00797595190381	157.759333521	
0.00801603206413	157.904900463	
0.00805611222445	158.015112623	
0.00809619238477	158.091588111	
0.00813627254509	158.1358372	
0.00817635270541	158.149234192	
0.00821643286573	158.132993994	
0.00825651302605	158.088153967	
0.00829659318637	158.015561462	
0.00833667334669	157.915867291	
0.00837675350701	157.789525168	
0.00841683366733	157.636797051	
0.00845691382766	157.457764093	
0.00849699398798	157.252342777	
0.0085370741483	157.020305671	
0.00857715430862	156.761306065	
0.00861723446894	156.474905671	
0.00865731462926	156.160604427	
0.00869739478958	155.817871414	
0.0087374749499	155.446175801	
0.00877755511022	155.045016779	
0.00881763527054	154.61395144	
0.00885771543086	154.152619655	
0.00889779559118	153.660765099	
0.0089378757515	153.138251738	
0.00897795591182	152.585075274	
0.00901803607214	152.001369231	
0.00905811623246	151.3874056	
0.00909819639279	150.743590166	
0.00913827655311	150.070452854	
0.00917835671343	149.368633621	
0.00921843687375	148.638864558	
0.00925851703407	147.881949009	
0.00929859719439	147.098738579	
0.00933867735471	146.290108933	
0.00937875751503	145.456935281	
0.00941883767535	144.6000684	
0.00945891783567	143.720311964	
0.00949899799599	142.818401835	
0.00953907815631	141.894987881	
0.00957915831663	140.950618733	
0.00961923847695	139.985729794	
0.00965931863727	139.000634694	
0.0096993987976	137.995520312	
0.00973947895792	136.970445371	
0.00977955911824	135.925342612	
0.00981963927856	134.860024452	
0.00985971943888	133.774192069	
0.0098997995992	132.667447765	
0.00993987975952	131.539310517	
0.00997995991984	130.389234528	
0.0100200400802	129.216630607	
0.0100601202405	128.020890136	
0.0101002004008	126.801411311	
0.0101402805611	125.557627273	
0.0101803607214	124.289035649	
0.0102204408818	122.995228904	
0.0102605210421	121.675924817	
0.0103006012024	120.33099629	
0.0103406813627	118.960499633	
0.010380761523	117.564700374	
0.0104208416834	116.144095706	
0.0104609218437	114.699432611	
0.010501002004	113.231720857	
0.0105410821643	111.742240123	
0.0105811623246	110.232540696	
0.010621242485	108.704437359	
0.0106613226453	107.159996335	
0.0107014028056	105.601515366	
0.0107414829659	104.031497275	
0.0107815631263	102.452617574	
0.0108216432866	100.867686901	
0.0108617234469	99.2796092633	
0.0109018036072	97.691337184	
0.0109418837675	96.1058249557	
0.0109819639279	94.5259812565	
0.0110220440882	92.9546223722	
0.0110621242485	91.3944272314	
0.0111022044088	89.8478953785	
0.0111422845691	88.3173088945	
0.0111823647295	86.8046991485	
0.0112224448898	85.3118191116	
0.0112625250501	83.8401218159	
0.0113026052104	82.3907453888	
0.0113426853707	80.9645049428	
0.0113827655311	79.5618914608	
0.0114228456914	78.1830776774	
0.0114629258517	76.8279308285	
0.011503006012	75.4960320085	
0.0115430861723	74.1867017501	
0.0115831663327	72.8990313108	
0.011623246493	71.6319190181	
0.0116633266533	70.3841108975	
0.0117034068136	69.1542446743	
0.0117434869739	67.9408961183	
0.0117835671343	66.742626592	
0.0118236472946	65.5580305679	
0.0118637274549	64.3857818222	
0.0119038076152	63.2246769825	
0.0119438877756	62.0736751227	
0.0119839679359	60.9319321622	
0.0120240480962	59.7988289395	
0.0120641282565	58.6739919964	
0.0121042084168	57.5573063203	
0.0121442885772	56.4489195484	
0.0121843687375	55.349237426	
0.0122244488978	54.2589106193	
0.0122645290581	53.1788133019	
0.0123046092184	52.1100142471	
0.0123446893788	51.0537414442	
0.0123847695391	50.0113415148	
0.0124248496994	48.9842354074	
0.0124649298597	47.9738719949	
0.01250501002	46.981681276	
0.0125450901804	46.0090288884	
0.0125851703407	45.0571735728	
0.012625250501	44.1272290873	
0.0126653306613	43.2201318742	
0.0127054108216	42.3366155192	
0.012745490982	41.4771927513	
0.0127855711423	40.6421454	
0.0128256513026	39.8315223949	
0.0128657314629	39.0451455548	
0.0129058116232	38.2826226015	
0.0129458917836	37.5433665532	
0.0129859719439	36.8266204198	
0.0130260521042	36.1314859443	
0.0130661322645	35.4569550204	
0.0131062124248	34.801942374	
0.0131462925852	34.1653181118	
0.0131863727455	33.5459388338	
0.0132264529058	32.9426761439	
0.0132665330661	32.3544415951	
0.0133066132265	31.7802073332	
0.0133466933868	31.2190219647	
0.0133867735471	30.6700214443	
0.0134268537074	30.1324350417	
0.0134669338677	29.6055866986	
0.0135070140281	29.0888923013	
0.0135470941884	28.581853572	
0.0135871743487	28.0840494022	
0.013627254509	27.5951255227	
0.0136673346693	27.1147834053	
0.0137074148297	26.6427692469	
0.01374749499	26.1788637766	
0.0137875751503	25.7228734792	
0.0138276553106	25.274623646	
0.0138677354709	24.8339534581	
0.0139078156313	24.4007131023	
0.0139478957916	23.9747627182	
0.0139879759519	23.5559728054	
0.0140280561122	23.144225581	
0.0140681362725	22.7394166906	
0.0141082164329	22.3414566441	
0.0141482965932	21.9502713642	
0.0141883767535	21.5658013182	
0.0142284569138	21.187998824	
0.0142685370741	20.8168232843	
0.0143086172345	20.4522342921	
0.0143486973948	20.0941827484	
0.0143887775551	19.742600324	
0.0144288577154	19.3973877744	
0.0144689378758	19.0584027542	
0.0145090180361	18.7254478729	
0.0145490981964	18.3982597831	
0.0145891783567	18.0765000816	
0.014629258517	17.7597487439	
0.0146693386774	17.447500708	
0.0147094188377	17.1391660734	
0.014749498998	16.8340742108	
0.0147895791583	16.5314818845	
0.0148296593186	16.230585297	
0.014869739479	15.9305357813	
0.0149098196393	15.6304586947	
0.0149498997996	15.3294749326	
0.0149899799599	15.0267243662	
0.0150300601202	14.7213904364	
0.0150701402806	14.4127250929	
0.0151102204409	14.1000732588	
0.0151503006012	13.7828960174	
0.0151903807615	13.4607917634	
0.0152304609218	13.1335146175	
0.0152705410822	12.800989479	
0.0153106212425	12.4633231793	
0.0153507014028	12.1208112894	
0.0153907815631	11.7739402395	
0.0154308617234	11.4233845172	
0.0154709418838	11.0699988275	
0.0155110220441	10.7148052247	
0.0155511022044	10.3589753597	
0.0155911823647	10.0038081309	
0.0156312625251	9.65070317263	
0.0156713426854	9.30113077067	
0.0157114228457	8.95659893741	
0.015751503006	8.61861852258	
0.0157915831663	8.28866735292	
0.0158316633267	7.9681544897	
0.015871743487	7.65838575238	
0.0159118236473	7.36053167353	
0.0159519038076	7.07559901879	
0.0159919839679	6.80440692274	
0.0160320641283	6.54756855601	
0.0160721442886	6.30547905357	
0.0161122244489	6.0783102058	
0.0161523046092	5.86601215076	
0.0161923847695	5.66832202122	
0.0162324649299	5.48477920717	
0.0162725450902	5.31474660985	
0.0163126252505	5.15743700151	
0.0163527054108	5.01194338258	
0.0163927855711	4.87727205667	
0.0164328657315	4.75237703447	
0.0164729458918	4.63619433764	
0.0165130260521	4.52767480439	
0.0165531062124	4.42581410021	
0.0165931863727	4.32967880165	
0.0166332665331	4.23842764088	
0.0166733466934	4.15132725932	
0.0167134268537	4.0677621052	
0.016753507014	3.98723840564	
0.0167935871743	3.90938243203	
0.0168336673347	3.83393354145	
0.016873747495	3.76073270368	
0.0169138276553	3.68970740044	
0.0169539078156	3.62085390408	
0.016993987976	3.55421800318	
0.0170340681363	3.48987524156	
0.0170741482966	3.42791168042	
0.0171142284569	3.36840608627	
0.0171543086172	3.31141430191	
0.0171943887776	3.25695638292	
0.0172344689379	3.20500689363	
0.0172745490982	3.15548856354	
0.0173146292585	3.10826932206	
0.0173547094188	3.06316256396	
0.0173947895792	3.01993035852	
0.0174348697395	2.97828920778	
0.0174749498998	2.93791788385	
0.0175150300601	2.89846683428	
0.0175551102204	2.85956863377	
0.0175951903808	2.82084897623	
0.0176352705411	2.78193773873	
0.0176753507014	2.7424797013	
0.0177154308617	2.70214456804	
0.017755511022	2.66063600065	
0.0177955911824	2.61769943975	
0.0178356713427	2.57312854959	
0.017875751503	2.52677017535	
0.0179158316633	2.47852774855	
0.0179559118236	2.42836311543	
0.017995991984	2.37629679615	
0.0180360721443	2.32240671184	
0.0180761523046	2.26682544257	
0.0181162324649	2.20973610513	
0.0181563126253	2.15136696509	
0.0181963927856	2.09198492493	
0.0182364729459	2.03188805777	
0.0182765531062	1.97139738469	
0.0183166332665	1.91084812067	
0.0183567134269	1.85058063793	
0.0183967935872	1.79093141462	
0.0184368737475	1.73222424744	
0.0184769539078	1.67476200892	
0.0185170340681	1.61881922076	
0.0185571142285	1.5646356934	
0.0185971943888	1.51241144908	
0.0186372745491	1.46230310106	
0.0186773547094	1.41442180779	
0.0187174348697	1.36883285888	
0.0187575150301	1.32555688358	
0.0187975951904	1.28457260462	
0.0188376753507	1.24582099467	
0.018877755511	1.2092106324	
0.0189178356713	1.17462400397	
0.0189579158317	1.1419244558	
0.018997995992	1.1109634785	
0.0190380761523	1.08158799101	
0.0190781563126	1.05364729911	
0.0191182364729	1.02699942297	
0.0191583166333	1.00151652384	
0.0191983967936	0.977089207807	
0.0192384769539	0.953629542753	
0.0192785571142	0.93107269008	
0.0193186372745	0.909377121976	
0.0193587174349	0.888523464461	
0.0193987975952	0.868512072781	
0.0194388777555	0.849359505568	
0.0194789579158	0.831094114605	
0.0195190380762	0.813751005868	
0.0195591182365	0.797366652885	
0.0195991983968	0.781973454534	
0.0196392785571	0.767594525927	
0.0196793587174	0.754238993543	
0.0197194388778	0.741898035505	
0.0197595190381	0.730541866693	
0.0197995991984	0.720117818542	
0.0198396793587	0.710549607565	
0.019879759519	0.70173782778	
0.0199198396794	0.693561643158	
0.0199599198397	0.685881599918	
0.02	0.678543427382	


==> fig_consistency_1.dat <==
x	den	
0.0	7.65848733418e-06	
0.180360721443	1.27592727145e-05	
0.360721442886	2.07961855551e-05	
0.541082164329	3.31888467349e-05	
0.721442885772	5.19052439261e-05	
0.901803607214	7.96114534354e-05	
1.08216432866	0.000119835833481	
1.2625250501	0.000177136439479	
1.44288577154	0.000257254007413	
1.62324649299	0.000367226597203	
1.80360721443	0.000515437800996	
1.98396793587	0.000711570724066	
2.16432865731	0.000966446989114	
2.34468937876	0.00129174484926	
2.5250501002	0.00169961188834	
2.70541082164	0.00220221157456	
2.88577154309	0.00281126235198	
3.06613226453	0.00353763528416	
3.24649298597	0.00439106560612	
3.42685370741	0.00538000389282	
3.60721442886	0.00651158985404	
3.7875751503	0.0077916885498	
3.96793587174	0.00922490083839	
4.14829659319	0.0108144603272	
4.32865731463	0.0125619625661	
4.50901803607	0.0144669309856	
4.68937875752	0.0165262891816	
4.86973947896	0.0187338566438	
5.0501002004	0.0210799953407	
5.23046092184	0.0235515012755	
5.41082164329	0.0261317687173	
5.59118236473	0.0288011795408	
5.77154308617	0.0315376143876	
5.95190380762	0.0343169669499	
6.13226452906	0.0371135717884	
6.3126252505	0.0399005156759	
6.49298597194	0.0426498665813	
6.67334669339	0.0453328967587	
6.85370741483	0.0479203817228	
7.03406813627	0.0503830268812	
7.21442885772	0.052692024947	
7.39478957916	0.0548197028293	
7.5751503006	0.0567401945748	
7.75551102204	0.058430082451	
7.93587174349	0.0598689729231	
8.11623246493	0.06104000145	
8.29659318637	0.0619302743055	
8.47695390782	0.0625312508285	
8.65731462926	0.0628390513149	
8.8376753507	0.0628546578927	
9.01803607214	0.0625839717681	
9.19839679359	0.0620377057879	
9.37875751503	0.0612311203255	
9.55911823647	0.0601836382506	
9.73947895792	0.0589183852632	
9.91983967936	0.0574616868601	
10.1002004008	0.0558425172795	
10.2805611222	0.0540918556095	
10.4609218437	0.0522418816225	
10.6412825651	0.0503249559062	
10.8216432866	0.0483723796061	
11.002004008	0.0464130066394	
11.1823647295	0.0444718611332	
11.3627254509	0.0425689667696	
11.5430861723	0.0407186006674	
11.7234468938	0.0389291344984	
11.9038076152	0.0372035285832	
12.0841683367	0.0355404232986	
12.2645290581	0.0339356554604	
12.4448897796	0.0323839429076	
12.625250501	0.0308804473238	
12.8056112224	0.0294219502989	
12.9859719439	0.0280074553412	
13.1663326653	0.0266381433664	
13.3466933868	0.0253167387026	
13.5270541082	0.0240464614642	
13.7074148297	0.0228298259835	
13.8877755511	0.0216675751255	
14.0681362725	0.0205580079604	
14.248496994	0.0194968680078	
14.4288577154	0.0184778297917	
14.6092184369	0.0174934825428	
14.7895791583	0.0165365954461	
14.9699398798	0.0156013875414	
15.1503006012	0.0146845320828	
15.3306613226	0.0137856959803	
15.5110220441	0.0129075284144	
15.6913827655	0.0120551366333	
15.871743487	0.0112351886876	
16.0521042084	0.010454839402	
16.2324649299	0.00972067986232	
16.4128256513	0.00903787072207	
16.5931863727	0.00840955514086	
16.7735470942	0.00783658033637	
16.9539078156	0.00731750478524	
17.1342685371	0.00684883874798	
17.3146292585	0.00642545698123	
17.49498998	0.00604112588446	
17.6753507014	0.00568909333399	
17.8557114228	0.00536269175002	
18.0360721443	0.00505590259063	
18.2164328657	0.00476382734431	
18.3967935872	0.00448301221433	
18.5771543086	0.00421158588296	
18.7575150301	0.00394919310046	
18.9378757515	0.00369673789542	
19.1182364729	0.00345598197759	
19.2985971944	0.00322906831837	
19.4789579158	0.00301805048288	
19.6593186373	0.00282450229748	
19.8396793587	0.00264926160953	
20.0200400802	0.00249233179263	
20.2004008016	0.00235293285207	
20.380761523	0.00222966784374	
20.5611222445	0.00212075497275	
20.7414829659	0.00202427297712	
20.9218436874	0.00193837562294	
21.1022044088	0.00186144628223	
21.2825651303	0.00179218065784	
21.4629258517	0.00172960045789	
21.6432865731	0.00167301072421	
21.8236472946	0.00162191828892	
22.004008016	0.00157592988461	
22.1843687375	0.00153464782368	
22.3647294589	0.00149758037846	
22.5450901804	0.00146408315048	
22.7254509018	0.00143334552802	
22.9058116232	0.00140443093741	
23.0861723447	0.00137636989522	
23.2665330661	0.00134829171832	
23.4468937876	0.00131956733642	
23.627254509	0.00128992670844	
23.8076152305	0.00125951434002	
23.9879759519	0.00122885745698	
24.1683366733	0.00119874187206	
24.3486973948	0.0011700151355	
24.5290581162	0.00114335775882	
24.7094188377	0.00111907431279	
24.8897795591	0.00109695336246	
25.0701402806	0.0010762293956	
25.250501002	0.00105565613275	
25.4308617234	0.00103367600701	
25.6112224449	0.00100865176582	
25.7915831663	0.000979116964473	
25.9719438878	0.000944002950606	
26.1523046092	0.000902808276385	
26.3326653307	0.000855688597783	
26.5130260521	0.000803457789474	
26.6933867735	0.000747502460062	
26.873747495	0.000689621974607	
27.0541082164	0.000631814780843	
27.2344689379	0.000576039223691	
27.4148296593	0.000523982127275	
27.5951903808	0.000476869500826	
27.7755511022	0.000435349153473	
27.9559118236	0.00039946426022	
28.1362725451	0.00036872127236	
28.3166332665	0.000342238044269	
28.496993988	0.000318942700914	
28.6773547094	0.000297784435202	
28.8577154309	0.000277916514049	
29.0380761523	0.000258819499783	
29.2184368737	0.000240347006064	
29.3987975952	0.000222693519364	
29.5791583166	0.00020629969902	
29.7595190381	0.000191721522938	
29.9398797595	0.000179493606541	
30.120240481	0.000170013851545	
30.3006012024	0.000163467903722	
30.4809619238	0.000159800491326	
30.6613226453	0.000158729668267	
30.8416833667	0.000159791889193	
31.0220440882	0.000162402205013	
31.2024048096	0.0001659148704	
31.3827655311	0.000169674270838	
31.5631262525	0.000173052456308	
31.7434869739	0.000175475591901	
31.9238476954	0.000176445484604	
32.1042084168	0.000175562973645	
32.2845691383	0.000172557363424	
32.4649298597	0.000167321232149	
32.6452905812	0.000159944576826	
32.8256513026	0.000150738260182	
33.006012024	0.000140235616487	
33.1863727455	0.000129163494988	
33.3667334669	0.000118379558553	
33.5470941884	0.000108779986304	
33.7274549098	0.000101189031222	
33.9078156313	9.62473580076e-05	
34.0881763527	9.43183952763e-05	
34.2685370741	9.54304491537e-05	
34.4488977956	9.92671665889e-05	
34.629258517	0.00010521090658	
34.8096192385	0.000112434030975	
34.9899799599	0.00012002382695	
35.1703406814	0.000127119673339	
35.3507014028	0.000133037948803	
35.5310621242	0.000137362184899	
35.7114228457	0.000139983085932	
35.8917835671	0.000141083860021	
36.0721442886	0.000141078184225	
36.25250501	0.000140517844755	
36.4328657315	0.000139991883144	
36.6132264529	0.000140037633852	
36.7935871743	0.000141077098017	
36.9739478958	0.000143382304406	
37.1543086172	0.00014706430369	
37.3346693387	0.000152075498595	
37.5150300601	0.000158215727781	
37.6953907816	0.000165138122983	
37.875751503	0.000172358357424	
38.0561122244	0.000179276646052	
38.2364729459	0.000185222549818	
38.4168336673	0.000189527160869	
38.5971943888	0.000191617174515	
38.7775551102	0.000191114445057	
38.9579158317	0.000187917382231	
39.1382765531	0.000182240422422	
39.3186372745	0.000174595763192	
39.498997996	0.000165715573777	
39.6793587174	0.000156428685823	
39.8597194389	0.000147518273473	
40.0400801603	0.00013959224724	
40.2204408818	0.000132994439041	
40.4008016032	0.000127773468033	
40.5811623246	0.000123711096921	
40.7615230461	0.000120397555317	
40.9418837675	0.000117331766979	
41.122244489	0.000114021862715	
41.3026052104	0.000110065597733	
41.4829659319	0.000105199072496	
41.6633266533	9.93121670119e-05	
41.8436873747	9.24372056766e-05	
42.0240480962	8.4721635207e-05	
42.2044088176	7.63956257779e-05	
42.3847695391	6.77426204141e-05	
42.5651302605	5.90767965792e-05	
42.745490982	5.07278693469e-05	
42.9258517034	4.30316086989e-05	
43.1062124248	3.63238911676e-05	
43.2865731463	3.09364251991e-05	
43.4669338677	2.71926919506e-05	
43.6472945892	2.54026560247e-05	
43.8276553106	2.58544872617e-05	
44.0080160321	2.88013928561e-05	
44.1883767535	3.44422809479e-05	
44.3687374749	4.28966548076e-05	
44.5490981964	5.41766089237e-05	
44.7294589178	6.81612588499e-05	
44.9098196393	8.4580320136e-05	
45.0901803607	0.000103012983703	
45.2705410822	0.000122905464743	
45.4509018036	0.000143606222959	
45.6312625251	0.000164413187891	
45.8116232465	0.000184623990101	
45.9919839679	0.000203579491028	
46.1723446894	0.000220693250524	
46.3527054108	0.000235464299979	
46.5330661323	0.000247476120025	
46.7134268537	0.000256389124652	
46.8937875752	0.000261935657126	
47.0741482966	0.000263924872104	
47.254509018	0.000262260438879	
47.4348697395	0.000256968244448	
47.6152304609	0.000248226140781	
47.7955911824	0.000236385013027	
47.9759519038	0.000221971049675	
48.1563126253	0.000205663041004	
48.3366733467	0.000188244766507	
48.5170340681	0.00017053928649	
48.6973947896	0.000153337249506	
48.877755511	0.00013733355827	
49.0581162325	0.000123085158259	
49.2384769539	0.000110997692691	
49.4188376754	0.000101341683244	
49.5991983968	9.42916986854e-05	
49.7795591182	8.99765552732e-05	
49.9599198397	8.85262019748e-05	
50.1402805611	9.01018812994e-05	
50.3206412826	9.48998606494e-05	
50.501002004	0.000103124464837	
50.6813627255	0.000114932263841	
50.8617234469	0.000130355302859	
51.0420841683	0.000149216647205	
51.2224448898	0.000171055636991	
51.4028056112	0.000195082176624	
51.5831663327	0.000220177931122	
51.7635270541	0.000244956479275	
51.9438877756	0.000267884219849	
52.124248497	0.000287450580911	
52.3046092184	0.000302362818597	
52.4849699399	0.0003117312157	
52.6653306613	0.000315208176129	
52.8456913828	0.000313051173962	
53.0260521042	0.000306093810803	
53.2064128257	0.00029562796973	
53.3867735471	0.000283218409356	
53.5671342685	0.000270484405743	
53.74749499	0.00025888806655	
53.9278557114	0.000249564952432	
54.1082164329	0.000243221293339	
54.2885771543	0.000240106723575	
54.4689378758	0.000240056026518	
54.6492985972	0.00024258135999	
54.8296593186	0.000246990073506	
55.0100200401	0.00025250318727	
55.1903807615	0.000258354994132	
55.370741483	0.000263863004838	
55.5511022044	0.000268466925467	
55.7314629259	0.00027174297999	
55.9118236473	0.000273403882741	
56.0921843687	0.000273294558309	
56.2725450902	0.000271390047578	
56.4529058116	0.000267796673215	
56.6332665331	0.000262752576693	
56.8136272545	0.000256620943392	
56.993987976	0.000249869478199	
57.1743486974	0.000243032793376	
57.3547094188	0.000236659263139	
57.5350701403	0.000231249075487	
57.7154308617	0.00022719416517	
57.8957915832	0.000224732280807	
58.0761523046	0.000223926004435	
58.2565130261	0.000224673130986	
58.4368737475	0.000226748164104	
58.6172344689	0.000229867220512	
58.7975951904	0.00023376228251	
58.9779559118	0.000238247466404	
59.1583166333	0.000243261142344	
59.3386773547	0.000248873466688	
59.5190380762	0.000255257770248	
59.6993987976	0.000262633671527	
59.879759519	0.000271196806408	
60.0601202405	0.00028105253088	
60.2404809619	0.000292168373723	
60.4208416834	0.000304353757894	
60.6012024048	0.000317268167604	
60.7815631263	0.000330453172275	
60.9619238477	0.000343381098629	
61.1422845691	0.000355513557032	
61.3226452906	0.000366364928764	
61.503006012	0.000375567250826	
61.6833667335	0.000382932268724	
61.8637274549	0.000388503750132	
62.0440881764	0.000392589914439	
62.2244488978	0.000395764281552	
62.4048096192	0.000398825357258	
62.5851703407	0.000402712094227	
62.7655310621	0.00040838202879	
62.9458917836	0.000416669902236	
63.126252505	0.000428153156618	
63.3066132265	0.000443053901268	
63.4869739479	0.000461202906819	
63.6673346693	0.000482079839763	
63.8476953908	0.000504927235354	
64.0280561122	0.000528917245611	
64.2084168337	0.000553334588763	
64.3887775551	0.000577730901425	
64.5691382766	0.000602008155853	
64.749498998	0.00062640293642	
64.9298597194	0.000651367138843	
65.1102204409	0.000677368985661	
65.2905811623	0.000704663877257	
65.4709418838	0.000733099794235	
65.6513026052	0.000762020818975	
65.8316633267	0.000790312920525	
66.0120240481	0.00081660177846	
66.1923847695	0.000839571424355	
66.372745491	0.000858336127471	
66.5531062124	0.000872777161259	
66.7334669339	0.000883757875583	
66.9138276553	0.000893155485168	
67.0941883768	0.000903689923555	
67.2745490982	0.000918577710529	
67.4549098196	0.00094107917547	
67.6352705411	0.00097403004912	
67.8156312625	0.00101944821671	
67.995991984	0.00107828469438	
68.1763527054	0.0011503517163	
68.3567134269	0.00123442054196	
68.5370741483	0.00132844771878	
68.7174348697	0.00142986889732	
68.8977955912	0.00153589719123	
69.0781563126	0.00164377676855	
69.2585170341	0.00175096597264	
69.4388777555	0.00185524972971	
69.619238477	0.00195480051691	
69.7995991984	0.00204821552752	
69.9799599198	0.00213455367041	
70.1603206413	0.00221338261159	
70.3406813627	0.00228482907862	
70.5210420842	0.00234961180984	
70.7014028056	0.00240903109945	
70.8817635271	0.00246489401083	
71.0621242485	0.00251936850495	
71.2424849699	0.00257477850607	
71.4228456914	0.00263336947791	
71.6032064128	0.00269708505698	
71.7835671343	0.00276739633986	
71.9639278557	0.00284521601057	
72.1442885772	0.00293091187028	
72.3246492986	0.00302441279781	
72.50501002	0.00312537993313	
72.6853707415	0.00323340178396	
72.8657314629	0.00334816738929	
73.0460921844	0.00346957780698	
73.2264529058	0.00359777172738	
73.4068136273	0.00373306241006	
73.5871743487	0.00387580530982	
73.7675350701	0.00402623312743	
73.9478957916	0.00418430285744	
74.128256513	0.00434959517725	
74.3086172345	0.00452129098749	
74.4889779559	0.00469822745007	
74.6693386774	0.00487901363843	
74.8496993988	0.0050621717391	
75.0300601202	0.00524626919494	
75.2104208417	0.00543002093395	
75.3907815631	0.00561236360656	
75.5711422846	0.00579252572858	
75.751503006	0.00597012810995	
75.9318637275	0.00614534102421	
76.1122244489	0.00631909860855	
76.2925851703	0.0064933352727	
76.4729458918	0.00667117688728	
76.6533066132	0.00685700471646	
76.8336673347	0.00705632072607	
77.0140280561	0.00727537888216	
77.1943887776	0.00752059986951	
77.374749499	0.00779784253336	
77.5551102204	0.00811164970854	
77.7354709419	0.00846460760284	
77.9158316633	0.00885695078423	
78.0961923848	0.00928650937903	
78.2765531062	0.00974903694742	
78.4569138277	0.0102388865091	
78.6372745491	0.0107499313053	
78.8176352705	0.0112765707675	
78.997995992	0.0118146349216	
79.1783567134	0.0123620122371	
79.3587174349	0.0129188790963	
79.5390781563	0.0134874953618	
79.7194388778	0.0140716310511	
79.8997995992	0.0146757780626	
80.0801603206	0.0153043525446	
80.2605210421	0.0159610906453	
80.4408817635	0.0166487808508	
80.621242485	0.0173693748872	
80.8016032064	0.0181244047385	
80.9819639279	0.0189155393865	
81.1623246493	0.0197450697355	
81.3426853707	0.0206161279428	
81.5230460922	0.0215325234097	
81.7034068136	0.0224981901463	
81.8837675351	0.0235163566558	
82.0641282565	0.0245886365703	
82.244488978	0.0257142713332	
82.4248496994	0.0268897261316	
82.6052104208	0.0281087556086	
82.7855711423	0.0293629402275	
82.9659318637	0.0306425793402	
83.1462925852	0.0319377441917	
83.3266533066	0.0332392650988	
83.5070140281	0.0345394584489	
83.6873747495	0.0358324805921	
83.8677354709	0.0371143030657	
84.0480961924	0.0383824061528	
84.2284569138	0.0396353570354	
84.4088176353	0.040872456282	
84.5891783567	0.0420935983552	
84.7695390782	0.0432994094067	
84.9498997996	0.0444916213919	
85.130260521	0.0456735432963	
85.3106212425	0.0468504244378	
85.4909819639	0.0480294904401	
85.6713426854	0.0492194768471	
85.8517034068	0.0504295816279	
86.0320641283	0.0516678853889	
86.2124248497	0.0529394160519	
86.3927855711	0.0542441289023	
86.5731462926	0.055575105181	
86.753507014	0.0569172302816	
86.9338677355	0.0582465053882	
87.1142284569	0.0595300051277	
87.2945891784	0.0607263641603	
87.4749498998	0.0617866044524	
87.6553106212	0.0626551345945	
87.8356713427	0.0632708671712	
88.0160320641	0.0635685793449	
88.1963927856	0.0634808234794	
88.376753507	0.0629407996397	
88.5571142285	0.0618865571108	
88.7374749499	0.0602666580886	
88.9178356713	0.058047030513	
89.0981963928	0.055218242131	
89.2785571142	0.0518019825823	
89.4589178357	0.0478553028187	
89.6392785571	0.0434712586886	
89.8196392786	0.0387750831013	
90.0	0.0339158008474	


==> fig_consistency_2.dat <==
x	den	
0.0	1.25514274981e-05	
0.180360721443	1.94461637175e-05	
0.360721442886	2.95749509749e-05	
0.541082164329	4.42258793899e-05	
0.721442885772	6.51288982455e-05	
0.901803607214	9.4587249357e-05	
1.08216432866	0.000135634972503	
1.2625250501	0.000192214876192	
1.44288577154	0.000269364410532	
1.62324649299	0.000373389319435	
1.80360721443	0.000511998398232	
1.98396793587	0.000694369031554	
2.16432865731	0.000931114185637	
2.34468937876	0.00123412831708	
2.5250501002	0.00161630232526	
2.70541082164	0.00209111493685	
2.88577154309	0.00267212700469	
3.06613226453	0.00337242211829	
3.24649298597	0.00420404711971	
3.42685370741	0.00517750577461	
3.60721442886	0.00630134640804	
3.7875751503	0.00758186178375	
3.96793587174	0.00902289275873	
4.14829659319	0.0106257047488	
4.32865731463	0.0123888960494	
4.50901803607	0.0143083041344	
4.68937875752	0.0163768984665	
4.86973947896	0.0185846778305	
5.0501002004	0.0209186146591	
5.23046092184	0.0233626973272	
5.41082164329	0.0258981091656	
5.59118236473	0.0285035540123	
5.77154308617	0.031155704074	
5.95190380762	0.0338297208077	
6.13226452906	0.0364997936758	
6.3126252505	0.039139656334	
6.49298597194	0.0417230668966	
6.67334669339	0.0442242644425	
6.85370741483	0.0466184249401	
7.03406813627	0.0488821305843	
7.21442885772	0.0509938414149	
7.39478957916	0.0529343291473	
7.5751503006	0.0546870145238	
7.75551102204	0.0562381508588	
7.93587174349	0.0575768189479	
8.11623246493	0.058694735031	
8.29659318637	0.0595859125722	
8.47695390782	0.0602462496333	
8.65731462926	0.0606731305194	
8.8376753507	0.0608651321993	
9.01803607214	0.060821914656	
9.19839679359	0.0605443515184	
9.37875751503	0.0600349231072	
9.55911823647	0.0592983479328	
9.73947895792	0.0583423730045	
9.91983967936	0.0571785861671	
10.1002004008	0.0558230694727	
10.2805611222	0.0542966986313	
10.4609218437	0.0526249235168	
10.6412825651	0.0508369416347	
10.8216432866	0.0489642887751	
11.002004008	0.0470389936674	
11.1823647295	0.0450915444521	
11.3627254509	0.0431489657231	
11.5430861723	0.0412332905107	
11.7234468938	0.0393606353987	
11.9038076152	0.0375409703895	
12.0841683367	0.0357785501173	
12.2645290581	0.0340728713367	
12.4448897796	0.0324199645029	
12.625250501	0.0308138194841	
12.8056112224	0.0292477758436	
12.9859719439	0.0277157560513	
13.1663326653	0.0262132647316	
13.3466933868	0.0247381062595	
13.5270541082	0.0232907864772	
13.7074148297	0.0218745719633	
13.8877755511	0.0204951955265	
14.0681362725	0.0191602282755	
14.248496994	0.0178781856315	
14.4288577154	0.0166574854376	
14.6092184369	0.0155054135316	
14.7895791583	0.0144272600766	
14.9699398798	0.0134257614429	
15.1503006012	0.0125009222576	
15.3306613226	0.0116502156433	
15.5110220441	0.0108690871587	
15.6913827655	0.010151638289	
15.871743487	0.00949134967996	
16.0521042084	0.00888172314582	
16.2324649299	0.00831676529275	
16.4128256513	0.00779128850977	
16.5931863727	0.0073010503495	
16.7735470942	0.00684277772034	
16.9539078156	0.00641412381833	
17.1342685371	0.00601358831896	
17.3146292585	0.00564040660924	
17.49498998	0.0052943951771	
17.6753507014	0.00497573748152	
17.8557114228	0.00468470988257	
18.0360721443	0.00442137416403	
18.2164328657	0.00418528954456	
18.3967935872	0.00397530974087	
18.5771543086	0.00378952125013	
18.7575150301	0.00362534766312	
18.9378757515	0.00347980046244	
19.1182364729	0.0033498140899	
19.2985971944	0.00323257708724	
19.4789579158	0.00312577153364	
19.6593186373	0.00302766055138	
19.8396793587	0.00293700969658	
20.0200400802	0.00285287764747	
20.2004008016	0.00277434879996	
20.380761523	0.00270029382408	
20.5611222445	0.00262923094307	
20.7414829659	0.00255932666947	
20.9218436874	0.00248853227861	
21.1022044088	0.00241481527618	
21.2825651303	0.0023364240234	
21.4629258517	0.00225212249685	
21.6432865731	0.00216134791282	
21.8236472946	0.00206426886082	
22.004008016	0.00196174658312	
22.1843687375	0.00185522003637	
22.3647294589	0.00174654326935	
22.5450901804	0.00163780241771	
22.7254509018	0.00153113295676	
22.9058116232	0.00142855018581	
23.0861723447	0.00133180057183	
23.2665330661	0.00124223977969	
23.4468937876	0.00116074406019	
23.627254509	0.00108766293466	
23.8076152305	0.00102282047372	
23.9879759519	0.00096556859394	
24.1683366733	0.000914888970663	
24.3486973948	0.00086953213077	
24.5290581162	0.000828175480773	
24.7094188377	0.000789578522754	
24.8897795591	0.000752714221466	
25.0701402806	0.000716859921371	
25.250501002	0.000681637914913	
25.4308617234	0.000647003105753	
25.6112224449	0.000613182094758	
25.7915831663	0.000580574084306	
25.9719438878	0.000549629277235	
26.1523046092	0.000520724720634	
26.3326653307	0.00049405989549	
26.5130260521	0.000469593289908	
26.6933867735	0.000447035383569	
26.873747495	0.000425902737787	
27.0541082164	0.000405623905298	
27.2344689379	0.000385674093632	
27.4148296593	0.000365706175736	
27.5951903808	0.000345644239696	
27.7755511022	0.000325713714633	
27.9559118236	0.000306397608781	
28.1362725451	0.000288327414385	
28.3166332665	0.000272134409406	
28.496993988	0.000258297569983	
28.6773547094	0.0002470252779	
28.8577154309	0.000238199426633	
29.0380761523	0.000231394972422	
29.2184368737	0.000225969697738	
29.3987975952	0.000221202598879	
29.5791583166	0.000216448693181	
29.7595190381	0.000211275310611	
29.9398797595	0.000205550234235	
30.120240481	0.000199463689086	
30.3006012024	0.000193481156319	
30.4809619238	0.000188238791582	
30.6613226453	0.000184404639396	
30.8416833667	0.000182534652904	
31.0220440882	0.0001829519715	
31.2024048096	0.000185671666179	
31.3827655311	0.000190383067775	
31.5631262525	0.000196490263038	
31.7434869739	0.00020320076378	
31.9238476954	0.000209644592213	
32.1042084168	0.000215002162705	
32.2845691383	0.000218619622039	
32.4649298597	0.000220094243017	
32.6452905812	0.000219318985757	
32.8256513026	0.000216483021108	
33.006012024	0.000212032316317	
33.1863727455	0.000206599971696	
33.3667334669	0.000200919020487	
33.5470941884	0.000195730712852	
33.7274549098	0.000191699449976	
33.9078156313	0.000189342526769	
34.0881763527	0.000188979749034	
34.2685370741	0.000190705535691	
34.4488977956	0.000194384459029	
34.629258517	0.000199669974531	
34.8096192385	0.00020604479612	
34.9899799599	0.000212879591029	
35.1703406814	0.000219504424909	
35.3507014028	0.000225285150702	
35.5310621242	0.000229695420633	
35.7114228457	0.000232374859506	
35.8917835671	0.000233165471955	
36.0721442886	0.000232121389457	
36.25250501	0.000229490998397	
36.4328657315	0.000225674519265	
36.6132264529	0.000221163467408	
36.7935871743	0.000216470608553	
36.9739478958	0.000212059852646	
37.1543086172	0.000208285112269	
37.3346693387	0.000205345733088	
37.5150300601	0.000203263931949	
37.6953907816	0.000201886941767	
37.875751503	0.0002009134267	
38.0561122244	0.000199940437164	
38.2364729459	0.000198524118616	
38.4168336673	0.000196245110723	
38.5971943888	0.000192768633933	
38.7775551102	0.000187890044178	
38.9579158317	0.00018155917828	
39.1382765531	0.000173880719378	
39.3186372745	0.000165092319538	
39.498997996	0.00015552636718	
39.6793587174	0.000145564159518	
39.8597194389	0.000135592173117	
40.0400801603	0.000125968874353	
40.2204408818	0.000117007318247	
40.4008016032	0.000108974354576	
40.5811623246	0.000102102646074	
40.7615230461	9.66080946167e-05	
40.9418837675	9.27037114453e-05	
41.122244489	9.06020438526e-05	
41.3026052104	9.05018631402e-05	
41.4829659319	9.25600190374e-05	
41.6633266533	9.68546525005e-05	
41.8436873747	0.000103349626594	
42.0240480962	0.000111870769623	
42.2044088176	0.0001221019155	
42.3847695391	0.000133603498782	
42.5651302605	0.000145850292422	
42.745490982	0.000158279824519	
42.9258517034	0.000170340766019	
43.1062124248	0.000181531826015	
43.2865731463	0.000191425835261	
43.4669338677	0.000199679107791	
43.6472945892	0.000206030797244	
43.8276553106	0.000210299128628	
44.0080160321	0.000212380405962	
44.1883767535	0.000212253127734	
44.3687374749	0.000209984951598	
44.5490981964	0.000205736609068	
44.7294589178	0.000199755806875	
44.9098196393	0.000192356316455	
45.0901803607	0.000183882247757	
45.2705410822	0.000174663256984	
45.4509018036	0.000164970994106	
45.6312625251	0.000154988608036	
45.8116232465	0.000144802768804	
45.9919839679	0.000134421984203	
46.1723446894	0.000123817743992	
46.3527054108	0.000112978563933	
46.5330661323	0.000101963396801	
46.7134268537	9.0941176094e-05	
46.8937875752	8.02071456286e-05	
47.0741482966	7.01726231993e-05	
47.254509018	6.13309346716e-05	
47.4348697395	5.42066739158e-05	
47.6152304609	4.92972920772e-05	
47.7955911824	4.70154523444e-05	
47.9759519038	4.76385648485e-05	
48.1563126253	5.12696639573e-05	
48.3366733467	5.78122236894e-05	
48.5170340681	6.69608895708e-05	
48.6973947896	7.82100432988e-05	
48.877755511	9.08818547882e-05	
49.0581162325	0.000104174322445	
49.2384769539	0.000117227480085	
49.4188376754	0.000129202736812	
49.5991983968	0.000139366954519	
49.7795591182	0.000147170306912	
49.9599198397	0.000152306079301	
50.1402805611	0.000154741930542	
50.3206412826	0.000154715870643	
50.501002004	0.000152695909669	
50.6813627255	0.000149309065028	
50.8617234469	0.000145251764236	
51.0420841683	0.000141197994826	
51.2224448898	0.000137722352781	
51.4028056112	0.000135251664027	
51.5831663327	0.000134051531201	
51.7635270541	0.000134244765276	
51.9438877756	0.000135849959405	
52.124248497	0.000138823345658	
52.3046092184	0.00014308749634	
52.4849699399	0.00014853653232	
52.6653306613	0.000155017366567	
52.8456913828	0.000162296730871	
53.0260521042	0.000170030605376	
53.2064128257	0.000177753593719	
53.3867735471	0.00018490027555	
53.5671342685	0.00019086046115	
53.74749499	0.000195059047203	
53.9278557114	0.0001970426495	
54.1082164329	0.000196552150255	
54.2885771543	0.000193563562381	
54.4689378758	0.000188287882811	
54.6492985972	0.000181131089435	
54.8296593186	0.000172624925079	
55.0100200401	0.000163345075491	
55.1903807615	0.000153834627667	
55.370741483	0.000144547623102	
55.5511022044	0.00013582152361	
55.7314629259	0.000127880339507	
55.9118236473	0.000120863684568	
56.0921843687	0.000114872204027	
56.2725450902	0.000110017143938	
56.4529058116	0.000106461344872	
56.6332665331	0.000104440527734	
56.8136272545	0.000104257233519	
56.993987976	0.000106244935452	
57.1743486974	0.000110706153692	
57.3547094188	0.000117834939154	
57.5350701403	0.000127639506478	
57.7154308617	0.000139883576077	
57.8957915832	0.000154063910291	
58.0761523046	0.000169436156718	
58.2565130261	0.000185092096045	
58.4368737475	0.000200080465493	
58.6172344689	0.000213553125735	
58.7975951904	0.000224910960335	
58.9779559118	0.000233921438033	
59.1583166333	0.000240783022875	
59.3386773547	0.000246120099443	
59.5190380762	0.000250904184889	
59.6993987976	0.000256310607903	
59.879759519	0.000263532022522	
60.0601202405	0.000273578838658	
60.2404809619	0.000287100279935	
60.4208416834	0.000304257593775	
60.6012024048	0.000324673201716	
60.7815631263	0.000347467517278	
60.9619238477	0.000371380780659	
61.1422845691	0.000394963004098	
61.3226452906	0.000416803403981	
61.503006012	0.000435763447158	
61.6833667335	0.000451175980556	
61.8637274549	0.000462977053464	
62.0440881764	0.000471746383668	
62.2244488978	0.000478645762633	
62.4048096192	0.00048526039673	
62.5851703407	0.000493364198945	
62.7655310621	0.000504643954885	
62.9458917836	0.000520426449569	
63.126252505	0.000541454674422	
63.3066132265	0.000567752757997	
63.4869739479	0.000598604664098	
63.6673346693	0.000632651490673	
63.8476953908	0.000668090663713	
64.0280561122	0.000702942386733	
64.2084168337	0.000735338448176	
64.3887775551	0.000763787796679	
64.5691382766	0.00078738133378	
64.749498998	0.000805912055659	
64.9298597194	0.000819901920198	
65.1102204409	0.00083054005008	
65.2905811623	0.000839546130674	
65.4709418838	0.00084897802064	
65.6513026052	0.000861004897136	
65.8316633267	0.000877668277523	
66.0120240481	0.000900653960019	
66.1923847695	0.000931098189732	
66.372745491	0.000969450135591	
66.5531062124	0.0010154087215	
66.7334669339	0.00106794417955	
66.9138276553	0.00112540372492	
67.0941883768	0.00118568817061	
67.2745490982	0.00124647479059	
67.4549098196	0.00130545423619	
67.6352705411	0.00136054805598	
67.8156312625	0.0014100790958	
67.995991984	0.00145287856935	
68.1763527054	0.00148832795347	
68.3567134269	0.00151634716638	
68.5370741483	0.00153734903585	
68.7174348697	0.00155218157918	
68.8977955912	0.00156207405691	
69.0781563126	0.00156859240736	
69.2585170341	0.00157359839352	
69.4388777555	0.00157919874348	
69.619238477	0.0015876687125	
69.7995991984	0.00160133960711	
69.9799599198	0.00162245023314	
70.1603206413	0.00165297453068	
70.3406813627	0.00169444789186	
70.5210420842	0.00174781968872	
70.7014028056	0.00181335798205	
70.8817635271	0.00189062481048	
71.0621242485	0.00197852895296	
71.2424849699	0.00207545037542	
71.4228456914	0.00217941933311	
71.6032064128	0.00228832527091	
71.7835671343	0.00240012739623	
71.9639278557	0.00251304047725	
72.1442885772	0.00262567571004	
72.3246492986	0.00273712629645	
72.50501002	0.0028469987318	
72.6853707415	0.00295540104679	
72.8657314629	0.00306290550453	
73.0460921844	0.00317050332958	
73.2264529058	0.00327956244481	
73.4068136273	0.00339178778003	
73.5871743487	0.003509171619	
73.7675350701	0.00363391397734	
73.9478957916	0.0037682947909	
74.128256513	0.00391449264847	
74.3086172345	0.00407436662989	
74.4889779559	0.00424924189582	
74.6693386774	0.0044397566868	
74.8496993988	0.00464582936507	
75.0300601202	0.00486678411519	
75.2104208417	0.00510163477313	
75.3907815631	0.00534947733697	
75.5711422846	0.00560989776069	
75.751503006	0.00588327824715	
75.9318637275	0.00617089348414	
76.1122244489	0.00647473024587	
76.2925851703	0.00679703117931	
76.4729458918	0.00713963952969	
76.6533066132	0.00750328538722	
76.8336673347	0.00788698736309	
77.0140280561	0.0082877355521	
77.1943887776	0.00870057184402	
77.374749499	0.00911910230371	
77.5551102204	0.0095363816021	
77.7354709419	0.00994602305667	
77.9158316633	0.0103433299342	
78.0961923848	0.0107262283401	
78.2765531062	0.011095813903	
78.4569138277	0.0114563975678	
78.6372745491	0.0118150347244	
78.8176352705	0.0121806252117	
78.997995992	0.0125627569338	
79.1783567134	0.0129705143381	
79.3587174349	0.013411474352	
79.5390781563	0.0138910662967	
79.7194388778	0.0144123888197	
79.8997995992	0.0149764742748	
80.0801603206	0.0155828921985	
80.2605210421	0.0162305115523	
80.4408817635	0.0169182140504	
80.621242485	0.0176453760848	
80.8016032064	0.0184120094373	
80.9819639279	0.0192185530087	
81.1623246493	0.0200654117603	
81.3426853707	0.0209524153933	
81.5230460922	0.0218783950068	
81.7034068136	0.0228410423519	
81.8837675351	0.0238371322899	
82.0641282565	0.0248630792311	
82.244488978	0.0259156953776	
82.4248496994	0.0269929529932	
82.6052104208	0.0280945433401	
82.7855711423	0.0292220727079	
82.9659318637	0.0303788256399	
83.1462925852	0.03156913075	
83.3266533066	0.032797457147	
83.5070140281	0.034067427581	
83.6873747495	0.0353809474427	
83.8677354709	0.0367376180261	
84.0480961924	0.0381345383069	
84.2284569138	0.0395665169321	
84.4088176353	0.0410266314	
84.5891783567	0.0425070000073	
84.7695390782	0.0439995877296	
84.9498997996	0.0454968604334	
85.130260521	0.0469921378642	
85.3106212425	0.0484795712358	
85.4909819639	0.0499537715144	
85.6713426854	0.0514092148607	
85.8517034068	0.0528396220029	
86.0320641283	0.0542375216107	
86.2124248497	0.0555941502684	
86.3927855711	0.0568997202234	
86.5731462926	0.0581439297993	
86.753507014	0.05931644581	
86.9338677355	0.0604070026228	
87.1142284569	0.0614047785319	
87.2945891784	0.0622968434832	
87.4749498998	0.0630657091873	
87.6553106212	0.0636863098454	
87.8356713427	0.0641230337717	
88.0160320641	0.0643276388094	
88.1963927856	0.0642389490395	
88.376753507	0.0637850987404	
88.5571142285	0.0628887471558	
88.7374749499	0.0614751631787	
88.9178356713	0.0594824497621	
89.0981963928	0.0568725649241	
89.2785571142	0.053641347296	
89.4589178357	0.0498256112515	
89.6392785571	0.0455056341928	
89.8196392786	0.0408020235814	
90.0	0.0358669217648	


==> fig_example.dat <==
UX	X1	f	
-0.120479183896	-0.152289902884	0.15387333657	
-0.854181934937	-0.628728111388	0.979910351114	
-0.654246464322	-0.475763701521	0.820788460559	
0.0874446315799	0.277523514733	0.170206851113	
-0.878835514394	-0.984231792983	1.01024968201	
0.757670295456	0.952451326908	0.913339505763	
0.676751458254	-0.214862423076	0.808813919187	
-0.169848952852	-0.583493495757	0.226122327156	
0.162385365324	0.109290117241	0.292579041044	
0.263253361885	0.556552334593	0.287119366681	
-0.669234915423	0.26166361682	0.768205934683	
0.306095320209	0.876512273928	0.313693753252	
-0.881614229474	0.646943438135	0.952577395602	
0.976092528118	-0.402499378296	1.09509231502	
0.436506837892	0.541088123233	0.515776513282	
0.641748525082	0.464284438279	0.822783841945	
-0.211808818044	0.485796584161	0.425623118109	
-0.301087960415	0.487875641263	0.33583435498	
-0.0341288531824	0.855506158647	0.0809584546842	
-0.0501839150418	0.705472315788	0.202429204249	
0.175491970868	0.816546172831	0.331591890629	
0.01750988351	0.924046506711	0.169437244578	
-1.20362622988	0.0690178800116	1.3175677357	
-0.345218776234	-0.637916656958	0.402437955609	
0.823944487042	-0.0767212773623	0.844580280002	
0.175705446305	0.234475893236	0.19961220402	
-0.76671583688	0.516730991912	0.842849128356	
0.400409852263	0.586518612109	0.565155045058	
0.367705262042	0.178026977971	0.437491440487	
-0.0216286873645	0.905821696078	0.11669954236	
-0.622467961227	0.134881880651	0.800858078339	
-0.610974431897	-0.655381350605	0.773862471563	
0.540052239586	-0.131116689563	0.750855337524	
0.071816830028	-0.635604710154	0.0807295624202	
-0.195193940077	-0.768563697574	0.162301928098	
-0.832760571976	0.66060737195	0.869132088405	
-0.203726730816	-0.299556596952	0.271690710684	
-0.810806340594	-0.443537220666	0.989511734319	
0.717282850856	-0.969288126871	0.79316888287	
-0.00125279672036	0.119529201129	0.15031069706	
0.524584942299	0.947805916085	0.699011322526	
0.037030953713	-0.619110662784	0.194176905542	
-0.44074419687	0.581066670815	0.600661595542	
-0.619427228936	-0.702716817345	0.831427443395	
-0.378357688479	0.33018652819	0.596638249837	
-0.2856254844	0.732155144627	0.393991893115	
-0.489180026428	0.494947156965	0.627940373053	
0.00353384318702	-0.843776508292	0.1556556238	
0.757040945012	-0.669768063177	0.908944156796	
-0.731859174791	-0.598016832369	0.897533069644	
-1.06331794459	-0.559642946887	1.11879208076	
-0.861521375392	0.0653883067949	0.969609835793	
-0.311788430234	-0.521145211923	0.346074765028	
-1.16522449744	0.403879177074	1.27576925224	
0.118508860122	0.938587573738	0.189304076607	
0.9378759059	0.631167166998	1.04598534934	
0.0414395725246	0.325574458842	0.194051932203	
-0.710298827794	-0.742148188264	0.765368064886	
0.881096404578	-0.441666638206	0.949816642905	
-0.3539768899	-0.436577664775	0.441876630869	
0.00496792017082	0.716328537744	0.0535842264464	
-0.386278065243	0.408567706928	0.405421469015	
0.655590487153	0.30183579994	0.886705324921	
0.279891893042	0.555777136089	0.408046149767	
-0.124067508599	-0.196438039908	0.30081793002	
-0.243393530147	0.55230877468	0.239542462608	
-0.904998880384	-0.911559030348	1.04965408359	
0.632225209437	0.853494217691	0.78951067725	
-0.28852674194	-0.00341816027335	0.359657692212	
-0.41744075222	0.682825221745	0.410585424715	
0.679046038296	0.0579436631187	0.741569721556	
-0.352308020906	-0.926806097856	0.524927674775	
-0.189490024449	0.139208222717	0.281227948078	
0.310966267444	-0.162921916199	0.327374215846	
0.425279928509	0.0660713610132	0.392641537897	
0.163962850233	0.872141217214	0.213068034819	
0.644060772576	-0.784709501274	0.639313573691	
0.274837582177	-0.0205787099392	0.290270364342	
-0.279700912454	-0.064842362775	0.412127351439	
1.21419108681	0.965731677113	1.37537685135	
0.0837441788855	-0.851801279862	0.31558776667	
-0.680139758071	0.288483871543	0.79641471045	
-0.492495430193	0.510081152674	0.60236620794	
-0.143260627847	0.00723009746404	0.225134595456	
-0.00534154851699	-0.970080039647	0.159079733959	
-0.0695265551924	-0.940784986687	0.108096194008	
1.28014107683	0.685370861115	1.51234208564	
0.352631281951	-0.349122545738	0.515753494765	
-0.0245527218294	-0.879550077658	0.210322090906	
-0.741488412607	-0.641266217019	0.87545390475	
0.337275095835	-0.242033917378	0.3413462203	
-0.641156635342	0.837887957975	0.69664406332	
-0.929340803178	-0.42936880009	0.984307068073	
0.575154604431	0.751569778738	0.702081253752	
-0.204236521252	-0.937063273515	0.371949087831	
-0.157269775341	-0.556695440731	0.194544226161	
-0.485973823098	-0.221985401834	0.53693590449	
-0.759428414169	0.78970992922	0.862065381244	
0.222218449049	0.931635206327	0.279613461541	
0.347295279987	0.00047786168511	0.518788695929	
-0.116916157848	-0.65495859308	0.279205359257	
-1.04740386898	-0.730746184957	1.14661032401	
0.204348174822	0.29760461785	0.378406706853	
-0.254853071111	-0.53717807775	0.473753737184	
0.952515412059	0.665676807266	1.12700116723	
0.703473704327	-0.461740232342	0.696499908689	
-0.163570675595	0.94907212453	0.34452004164	
0.916104753345	0.90765960443	1.01129389621	
-0.0731648208305	-0.472995372472	0.113043056099	
-0.942964746281	-0.383861383319	1.146767259	
-0.352409380822	-0.155087929782	0.558695354863	
-0.488563546055	0.635438181524	0.491168848745	
-0.309919364004	0.895701491388	0.365356533742	
1.12763828273	0.320556545037	1.14002689143	
-0.342369420019	-0.137784589249	0.537941552923	
-0.426341481091	-0.438784705624	0.651185034139	
0.0792517352977	-0.0828616153542	0.0876770540672	
0.197180333045	0.614892068127	0.39896702241	
0.465807029966	0.288399936943	0.497233346627	
0.637587355194	0.538132667709	0.727906033603	
0.716084200109	-0.201467034981	0.871925226911	
0.437523054476	-0.856691765136	0.621603841278	
0.181776821988	0.547218870673	0.259231156491	
1.00555498088	-0.229185966888	1.05996498665	
0.291446914084	0.704731770714	0.311585955575	
-0.68192772136	-0.539343827087	0.811330976604	
-0.0365949503698	-0.838060758264	0.025681466523	
-0.0185937210347	0.753431532084	0.193030386381	
-0.808972806501	0.0581374861443	0.90281520146	
0.0164387409392	-0.12226835223	0.234562589374	
0.222956202901	0.872969098504	0.386502293488	
-0.512019267864	-0.20492784863	0.603086820319	
0.57868970589	-0.717846398168	0.634096749061	
0.0302958141881	0.953139722876	0.0716966986718	
0.283036855977	-0.0942523376359	0.518887997992	
0.738021652261	0.899389440557	0.881795518994	
-0.716520864358	-0.294669262517	0.853158619479	
0.0232478741209	-0.805953443869	0.0140408663274	
0.129619368438	-0.676000875957	0.23092568736	
-0.287184336372	-0.283645787793	0.415022045062	
-0.480943119289	0.0837260733386	0.648202478384	
-0.846830592963	-0.0840402692278	0.865633854758	
0.161777823985	-0.853867894666	0.302167783062	
0.109232073871	-0.848917271571	0.209863613045	
-0.287130227381	0.229513459096	0.494376388019	
0.273063000392	-0.773473729644	0.328957897896	
-0.402469318395	0.538158865615	0.498605686406	
-0.664208037196	0.128245704925	0.710678376497	
-0.510470955364	0.794936322721	0.67752414197	
-0.480292822304	-0.403293922073	0.490203794247	
-0.0754052492618	-0.727494701661	0.171873559693	
-0.448838308966	-0.544811361793	0.461257761121	
-0.895533302316	-0.783078724368	0.927309406501	
0.493804422633	-0.0798858844144	0.631889065879	
-0.443854574723	0.0157122111798	0.456769921007	
-1.27245528265	0.292344768829	1.29724624718	
0.492870458134	0.428329367418	0.539305783002	
0.425891160582	-0.455503371007	0.5694728883	
0.346659518459	0.449013876908	0.537742513626	
0.808177508653	0.995555952975	0.864837912296	
-0.528938395882	0.605645458932	0.667529128384	
-0.492856117162	0.426619394487	0.604216104867	
-0.697492818404	-0.649874386531	0.699142414927	
0.573662679821	0.877047914019	0.662678843732	
0.16836890271	-0.057209142052	0.41464395446	
0.728920089352	0.712055464269	0.832290506554	
0.396696758767	-0.418683225573	0.419046802995	
0.385960940439	0.362268160892	0.430217677385	
0.155503271189	0.764867687783	0.309953502711	
-0.487571392349	-0.494059377781	0.637311892926	
-0.55413029327	0.191916747779	0.696024275206	
-0.126530224206	-0.995645862584	0.166351097536	
0.718605380888	0.0133610386228	0.890521209198	
-0.699743326159	0.435897767503	0.82657598174	
0.11545399427	-0.611502254462	0.0806009717843	
-0.359969429967	0.504284274601	0.41566836717	
0.578489097833	0.354798124319	0.716962527724	
0.0527260742599	0.234232944955	0.181096359331	
0.240628769657	0.773845747333	0.439822416889	
-0.497784983093	0.74294029905	0.481653037393	
0.295977791865	0.204390997977	0.289219877066	
-0.0461947225438	0.584966447991	0.070990458672	
0.263611693413	-0.489117048615	0.311061292473	
1.05318752624	-0.503888316024	1.05882660754	
0.453053852447	0.791451036093	0.439939102329	
-0.0692663132347	-0.516091733863	0.0781152950953	
-0.209632931938	0.883737159393	0.349005586297	
-0.646475479908	0.0190319583836	0.815272534963	
-0.710853020428	0.634510227031	0.858728295409	
-0.36155923131	0.457332411735	0.475808876442	
-0.501311846043	0.503938280115	0.650103351795	
-0.360990168604	-0.400793755051	0.518158531328	
0.197116093268	0.335013214951	0.253337696938	
0.877943317266	0.354058718021	0.982016974693	
-0.176971940783	-0.270605146916	0.256916062751	
0.564950968991	0.237894330601	0.622640805933	
0.171022030093	-0.902202092918	0.143279073788	
0.0710103101828	0.76558179018	0.164655216144	
0.124367629559	-0.88599729821	0.232345462454	
-0.491871132784	-0.48556917886	0.531289649981	
-0.115755310254	-0.280557229622	0.236942338837	
-0.15912003533	0.659767560533	0.2366434142	
0.651540729289	-0.596394025871	0.701639314815	
-0.379523675775	0.996784149328	0.354424020927	
0.171459902485	0.277309747827	0.211328797544	
0.316158934501	0.278924799626	0.449100732723	
0.586066802417	-0.849427514822	0.656115051914	
0.0268388069917	-0.516116064184	0.113577494207	
0.558469575529	0.0505597833857	0.593530059617	
-0.741048375526	-0.979210128397	0.771339091829	
0.394435838431	0.463832120039	0.504621868367	
1.07048254512	-0.233543348529	1.09704440773	
-0.789543447336	-0.241068727932	0.80057982166	
0.562565482012	-0.58853696643	0.698694951994	
-0.872226985549	-0.751783077196	0.930963636818	
-0.126203227759	-0.934674246009	0.17435129489	
-0.273534965804	0.238426426459	0.322030950852	
-0.115857462372	0.530558609732	0.295207650166	
0.0666847738039	-0.00170732194179	0.169705327724	
-0.348267453657	0.184611543757	0.44627252522	
-0.202135267816	-0.814032898148	0.252041559247	
0.391422765392	0.533096869236	0.538744888142	
0.895733405349	-0.614462805023	1.07000804087	
0.341221153768	0.0829739848414	0.308193380984	
-1.02064170076	-0.906981242361	1.04356217057	
0.416612185827	0.228247587676	0.537290452692	
0.251561010817	0.571428529399	0.276375343513	
-0.830776228397	0.75358469384	0.912865534616	
0.849897567755	0.920001387305	0.871402534801	
1.00896098965	-0.121369622458	1.13936472816	
-0.57196784161	0.0581985555937	0.631047983846	
-0.127613900984	-0.969514436362	0.137671198203	
-0.412109939561	-0.306962830949	0.42940556467	
0.56398114304	-0.342553039409	0.686843768894	
0.0549141966685	0.78420368117	0.138749615729	
0.106797962193	0.543017203844	0.228604867577	
-0.0635932471525	-0.998193810664	0.0465590114916	
0.746724388921	-0.437431198886	0.915707153412	
-0.432620765187	0.275882753637	0.544380407829	
-0.254271456655	0.0620943704956	0.353751365694	
0.785164076406	-0.73104602547	0.917337667375	
-0.372857350446	0.696059657759	0.522103330206	
-0.294426097795	0.476494564243	0.48565111178	
-0.0922269456336	0.259814208623	0.233888184118	
-0.210632386897	-0.92881532965	0.300546511463	
-0.0398224535267	0.512012716807	0.197256975778	
-0.563128981979	-0.529201894105	0.581605049583	
0.40346704273	0.341106078322	0.52231097566	
-0.775147988856	-0.538944586284	0.856665432703	
0.904966591883	-0.413160403996	1.15912284162	
-0.164736793321	-0.989307009453	0.261882949318	
-0.164234990439	0.377409209627	0.383278159855	
-0.680186156331	-0.269446590273	0.688382109061	
-0.17286769288	-0.281962030147	0.346760439319	
-0.746278701228	0.162228722069	0.833064153317	
-0.267605241557	-0.472143288524	0.36427928135	
-0.0331129076683	-0.329471534073	0.0615641107858	
-0.136692687979	-0.762261811812	0.225390438206	
-0.233865800853	0.770017881131	0.371593451646	
-0.166502009189	-0.986654156449	0.292472270665	
-0.00260011771152	0.778592620312	0.0192666531629	
-0.111516119415	0.860031303457	0.0857573858588	
-0.220138773651	-0.828651098662	0.398936136991	
0.926738871766	0.114484065926	1.08929330007	
0.00473639146529	0.0028039044532	0.107767633313	
-0.388131848113	-0.37473317609	0.571194930777	
0.91595507592	0.435477081611	0.963547079681	
-0.459886223652	0.481127139954	0.428935968005	
0.410961914704	0.466399003137	0.547080734814	
0.970172525339	0.563687899195	1.01520058703	
0.00581871989548	-0.545025761925	0.21767654579	
0.138076223127	-0.161537205402	0.125796236579	
0.163483083878	-0.696068054971	0.319444218004	
-0.149048542458	0.570318960791	0.326488950044	
1.20501745289	0.200608452903	1.22993062536	
-0.322231663186	-0.946533327876	0.394403487093	
0.199958345292	0.254041232235	0.341450492285	
0.679513976255	0.096500082649	0.748711320745	
0.262244316891	0.843886434968	0.241736491504	
-0.193849051259	-0.469709699495	0.308136910077	
-0.328594380993	-0.714021071647	0.539764561083	
0.349042191407	0.515143480141	0.375956647181	
0.276124112676	0.585978097238	0.276029830275	
-0.145743288081	-0.6660168128	0.236491094045	
0.519245799248	-0.00227268240792	0.708864932591	
-0.845455046682	0.0462094970136	0.972826089132	
-0.0647183961971	0.820475653087	0.0782956893368	
-0.587566236766	0.953620994063	0.641858044291	
-0.625663065587	-0.291727513278	0.684340962952	
0.417215146666	-0.651521023746	0.491873021343	
-0.745504282082	0.528947740339	0.851979421211	
1.26355373187	-0.251839626071	1.2604273187	
-0.724875428653	0.984775539968	0.941768495418	
-0.156686481619	0.49627711036	0.330832717539	
0.236807174821	0.912099771998	0.434186979252	
0.617543922114	-0.7073680474	0.773575028109	
-0.852913995306	-0.986291396515	0.934107726001	
0.524377203943	-0.0749043911752	0.542119643821	
0.425266247459	0.616989184419	0.476363429765	
-0.415098478107	0.263822314204	0.520965395281	
-0.568405558748	-0.989746962189	0.60493154909	
0.355167632706	0.66599531712	0.342754726771	
0.244499139268	-0.334020262393	0.348949969259	
0.392729289992	-0.221279587173	0.531462250379	
0.686973339496	0.29215937773	0.768266985366	
-0.182277515639	0.825329675687	0.29935999175	
1.21509426249	-0.592547758279	1.27851379862	
-0.589007330013	-0.970095848497	0.704127009568	
0.508937993903	0.104287429699	0.607046676421	
-0.577781812036	0.287279900028	0.751861444535	
1.32209138401	0.188824200075	1.41769389565	
0.478521896155	0.743855196384	0.526722856568	
0.874511454779	-0.280946532506	0.931641338148	
-0.40717081093	-0.52256641775	0.601395758667	
-0.0700656974648	-0.36533272707	0.313770183189	
0.0978987536155	-0.640551675426	0.0959137397549	
-0.506896327288	-0.160273229327	0.597680465243	
-0.345454166529	-0.994075107679	0.43420869433	
-0.138647760667	0.424756245244	0.284556864466	
1.06200929925	0.996689164758	1.15059400312	
0.637686541455	0.674410014495	0.712671569151	
0.114665589399	0.947600597063	0.135640904092	
-0.079407866984	0.0234209324503	0.219873891835	
0.299343434593	0.893892280233	0.434950429428	
0.721538828145	-0.465131669211	0.752804815043	
-0.121656082817	-0.973838322579	0.189689313258	
0.246896138426	-0.566474389485	0.265997345807	
0.0646527315754	-0.719342044998	0.108646957016	
0.148906683203	0.118198376276	0.2215398681	
-0.501283010514	-0.439350761014	0.569279507053	
-1.04680411409	0.00122963000648	1.13350073048	
-0.326063390591	-0.432788226186	0.442340507828	
-0.191271961203	-0.975849623945	0.193450177253	
0.267625610324	-0.124169667505	0.369664956116	
0.672643385202	0.35003120052	0.852608669793	
-0.778097187646	-0.955701417953	0.741215856432	
-0.795186353217	0.33794148757	0.923947786393	
-0.961291282053	-0.718094574112	0.978973369113	
0.807742268398	-0.51960851687	0.979487139956	
0.552348885044	0.360173200458	0.587624870714	
0.425228012757	-0.26422893103	0.413368055132	
-0.719191604959	-0.130423373134	0.8022643029	
0.723731059153	0.0492184077254	0.889525276463	
-0.0336935541847	0.323019541872	0.157077273144	
0.239481040287	0.658889948098	0.332057566839	
0.555000178817	-0.284363424912	0.689157870905	
0.238286789359	0.502474441749	0.273735341759	
0.55170809776	-0.521371244741	0.650953579392	
0.217450886302	0.141060760647	0.427809077273	
0.0215838496332	0.832800460235	0.202473355971	
0.574698478345	-0.193743111617	0.640466059273	
-0.814051095163	-0.552590205005	1.03589914382	
-0.578735399831	0.027804772835	0.684449107502	
-0.089853948023	-0.0205659313711	0.282175071423	
0.435563535997	0.493711162849	0.60883763302	
-0.539812315466	-0.80810491301	0.741749434587	
-1.21603978264	-0.113459632565	1.2350099963	
0.178547916871	0.336835479485	0.262903241296	
-1.16251076511	-0.383572339725	1.17733213828	
-0.0884380587895	-0.852942113522	0.136911053522	
0.408046960722	-0.858238248129	0.473869209196	
0.449272200374	-0.417691661435	0.617494498363	
-0.785951972415	-0.779445259061	0.779463845295	
0.753386548097	-0.280170082035	0.816377170059	
0.567024693832	0.461173297417	0.70113658948	
-0.126107200516	0.0983720137252	0.305382302391	
-0.573640740605	-0.99856944543	0.566051413265	
-0.418759097054	0.243387701138	0.459949917657	
0.710387870021	-0.0472973303862	0.931720612362	
-0.916831691055	-0.882850166833	1.02516489213	
-1.04698843186	-0.476487016326	1.12566092436	
-0.624162430583	-0.268598928566	0.630043510607	
1.2122307932	-0.673630432711	1.27025111821	
-0.645316528808	-0.939164174738	0.776652569972	
-0.0812702828273	-0.0901904814951	0.324404071154	
1.02013369455	-0.226848252809	1.18255013699	
-0.964373089155	-0.983089984445	0.995286951895	
0.723042296941	-0.0892091357135	0.891728434761	
0.00276264251864	-0.48217256738	0.0209358675772	
-0.787269014962	0.545389967904	0.914715587767	
1.05972497809	0.417123674935	1.08067625854	
-0.305690167965	0.505532580772	0.305156366734	
0.349920365252	0.51655305258	0.300685573253	
-0.237274644953	0.42455530807	0.391819674683	
0.785665628954	-0.8971761304	0.791829951964	
-0.339047304451	0.0504858430473	0.305784346666	
-0.403619290616	0.282483881229	0.443114197201	
0.103471612089	-0.302539270966	0.276888140677	
0.675440925023	0.801395605377	0.663285287371	
-0.161354578932	-0.0164246552137	0.366944244173	
0.536895197936	0.824006915313	0.77741967983	
0.289687512942	0.503280315703	0.479527836686	
-1.18671664551	-0.957694843787	1.23950556312	
-0.0947942694815	0.131308883136	0.276613953912	
0.771176064769	-0.364013531574	0.951925089567	
-0.609043714445	-0.863269669998	0.638828688957	
0.198697883796	0.674677058822	0.302358764415	
0.169705388195	-0.147209993725	0.343696875804	
0.0961729636611	-0.0505674966123	0.169096795184	
-0.625515651384	0.811913087981	0.810583977067	
-0.698267722016	-0.477699839997	0.775226790462	
-0.354986163703	0.612659993169	0.43659759865	
0.0734114063155	-0.297116923903	0.284140943039	
-0.406622157553	-0.126291482226	0.456538529941	
0.202264548628	-0.410167905689	0.40298444553	
-0.194199176819	0.453957915936	0.365115228953	
-0.0409794391979	0.583991768021	0.265304052672	
-0.321684903307	-0.806473400996	0.514140221815	
-0.922322849734	0.00986742299421	0.967152416403	
-0.699570179149	-0.66900880361	0.820565920659	
-0.292604198035	-0.847065004575	0.382268406778	
-0.398823633652	0.192087846484	0.469474720048	
-0.0678707065758	-0.119757059405	0.219437073713	
-0.676736714915	-0.133255494808	0.7890944619	
0.152086167561	0.303075814282	0.198563826168	
0.219297542421	-0.788553273079	0.301810042901	
0.570618429788	-0.652052462082	0.701600339166	
1.51641311539	0.0600796962922	1.64267281557	
-0.23605844224	0.291869156688	0.265067639908	
0.160254148197	0.265269255254	0.263293135087	
-0.839068422857	-0.825722999244	0.880507058288	
0.0232264409459	0.614442053894	0.233590104345	
-0.357776930814	-0.358269088452	0.536213671102	
0.331215733012	-0.29631565237	0.333867314889	
0.365768760473	0.789794779263	0.51752891027	
0.261470838961	0.39824785563	0.424490741606	
-0.000586454246572	0.113062283813	0.0930032530695	
0.356316992919	-0.885329976326	0.447182568201	
-0.310225245365	0.904690073694	0.308668318474	
0.296929933414	0.0444802114281	0.394950542939	
0.337408190836	-0.525807857278	0.441066104512	
-0.537506088366	-0.854637586764	0.621370357351	
1.29787425474	0.451816265628	1.42744460503	
-0.182674613994	-0.808105867083	0.294916118957	
-0.596565439514	-0.584951374739	0.695962034439	
0.0136591588537	-0.905583576032	0.0773813736365	
0.602985093422	0.849023942259	0.679426366063	
0.953696029366	0.346569746588	1.11525069966	
0.202539542922	0.628282448015	0.234171113084	
-0.262629069289	0.351880869471	0.466245322156	
0.0680876140571	-0.0755824173337	0.198173897743	
0.498072546409	-0.0336661884353	0.545355737257	
-0.151050909669	0.672624072599	0.355509900043	
-0.664054118124	0.818463742921	0.780879606233	
-0.895797861362	0.900735263709	0.875958799849	
-0.656839633665	0.464526852885	0.673920775123	
0.884751199845	-0.170961504807	1.05165553926	
-0.0736903853413	0.979226947359	0.246371281495	
0.563431619875	-0.437159541309	0.567792663145	
0.791824964096	-0.0184795737421	0.898271968015	
-0.803009917597	-0.970916000242	0.97803518982	
-0.327159970524	0.261663265405	0.360243039959	
-0.556680075902	0.806382447421	0.54883774873	
-0.210501959323	-0.433471251937	0.359120908676	
0.714963381829	-0.437342988265	0.906612156372	
-0.175175482672	-0.546855029926	0.354541722697	
-0.822240457529	0.378182677	0.974529289649	
-0.0372327231552	-0.516503709616	0.078745914164	
-0.516819396877	0.645898429336	0.545771572872	
0.211877446161	-0.901836923488	0.468426141862	
0.244975947164	-0.751303947118	0.366011510086	
0.084756885301	0.374562757187	0.157547987022	
-0.773211696486	-0.400767230691	0.939602192288	
-0.478677565509	-0.270669497542	0.500171042024	
0.355632117799	0.100841650851	0.407650157792	
0.418119539828	-0.890640999075	0.603774734521	
0.616118227718	-0.217659041907	0.725089826926	
-0.0910901724862	-0.795060896792	0.297615730098	
0.441656686724	-0.216055607604	0.564465742751	
-0.217957364044	0.951137349422	0.237239296929	
0.256472916414	-0.317336586708	0.379972062175	
-0.210370603221	-0.304385166877	0.260345799386	
0.824331301031	-0.574181156703	0.876710507189	
0.524228364648	0.265413646516	0.695105110109	
0.263868990989	-0.690585366989	0.296022473007	
0.0979247216244	0.809169397627	0.328197231273	
-0.235240089526	0.273242146541	0.300017399672	
-0.054833858761	0.84142199226	0.0485138252899	
-0.357023115921	0.531985018736	0.554436164464	
-0.0081361872503	0.137846068767	0.176118969834	
-0.248732628656	0.673914757777	0.317929530619	
-0.237608428332	0.840674869643	0.296086751865	
0.0661339089685	0.515005153313	0.113749362296	
-0.589407087338	0.0824783674363	0.744799811454	
-0.626253254549	0.125282012779	0.734549526185	
0.124642987898	0.74751698842	0.36818691383	
0.134032446441	0.191917121044	0.147067751201	
0.842853180154	0.614627591663	0.857596405095	
-1.46290164357	-0.698840184247	1.64457129916	
0.669863277426	-0.337261541136	0.707340993172	
-0.567850033632	-0.451845526759	0.651567072216	
-1.20546268453	-0.629684954473	1.20617480698	
-0.518104771793	0.237069599946	0.595747550819	
-0.427826538656	0.600435347614	0.593262116064	
1.12280944142	0.329783532294	1.17202102034	
-0.943069078448	-0.6820169125	1.08686072915	
-0.48884544951	-0.461250049643	0.53875270016	
-0.722559693207	-0.819968241644	0.731568126234	
0.290415179916	0.011051851082	0.483637499432	
-0.531750120082	-0.6228790725	0.585972459449	
-0.11295775697	0.0241079624644	0.295941164103	
-0.338915097613	0.402909414942	0.439072222252	
1.18387327181	0.916774010705	1.21021968383	
0.00820594644528	-0.114520348659	0.20506672476	
0.520308008846	-0.268596891894	0.767645768271	
-0.0173376393404	-0.108748498074	0.193496675493	
0.635741366882	-0.800526183027	0.814652666881	
0.850744748861	-0.327218943649	1.05697951027	
0.692285913102	-0.0455159585431	0.712832865255	
-0.0647114092305	0.774620194142	0.0735655243169	
0.277800155519	-0.415819598165	0.408762811463	
0.887918894265	0.463966633676	1.09517622904	
0.0121213292938	0.57494531996	0.0912342787989	
0.625216227048	-0.897654216613	0.710904392656	
0.0942944003507	-0.302666675814	0.303116957028	
-0.869049423733	-0.75988626132	0.917651109261	
2.07782907364	0.563920395411	2.09115006459	
0.470351296934	-0.0752410738061	0.484577123385	
0.670001274373	-0.779968806465	0.802658682807	
-1.07478017591	-0.978632482225	1.2368570469	
-0.000123001419226	-0.684504094594	0.217450120597	
-0.497385592545	-0.182367545738	0.647561684529	
0.733403705843	0.339778418666	0.799580406927	
-0.26455897739	-0.974300777182	0.277945345374	
-0.466698422479	-0.944489011923	0.599955285895	
-1.24785337419	-0.240282999053	1.45787035232	
0.213945173561	-0.304019451781	0.409971827584	
0.02807641693	0.211190819278	0.054249940114	
-0.206124377193	-0.828435786473	0.364899144568	
1.00382188141	0.850336673784	1.13820224761	
-0.211191145629	0.241765546386	0.350369006584	
0.865810665185	-0.436094784059	0.935321965891	
-0.612999834491	0.929815997261	0.786568518879	
0.244983638571	-0.263028718473	0.257549412086	
-1.01839802912	0.955269437828	1.10799773528	
-0.180804207678	0.59586547779	0.139767270507	
-0.392094966966	-0.766228937147	0.415651531438	
1.20756942695	0.618674051621	1.23948514903	
-0.0684304929973	0.059345373948	0.300050205131	
-0.142911148905	-0.324071711288	0.154646200672	
-1.32891871502	-0.356845782434	1.41312134099	
-1.48404897651	0.493990776191	1.54786607819	
-0.306316103307	0.495612203171	0.300343622361	
0.0607273808506	0.99178272954	0.13221571096	
0.582101561281	-0.421479717385	0.56125273456	
0.146090151824	-0.117730421452	0.288242627131	
-0.194400525153	0.361514012717	0.300167285063	
-0.656875896683	0.0672557691256	0.829530484625	
0.189622289074	0.825130136673	0.336298259864	
-0.196906206005	-0.204065147846	0.239351749268	
0.202024849193	-0.489747920645	0.365208422032	
0.255425140874	0.808359687245	0.460930668108	
-0.335912445089	-0.0404587724213	0.356525051723	
0.0566187767972	0.932008999127	0.290184281519	
-0.13877208424	-0.23638975843	0.243897878537	
-0.0791083925459	-0.94840199816	0.177868647576	
0.401268837743	0.622218683898	0.528071889249	
0.511839881913	0.701379713212	0.745911464536	
-0.749677919935	0.293344406497	0.829265696958	
0.715480703649	-0.618512106321	0.778213740421	
-1.15789947525	-0.958441721373	1.38932370635	
0.2122628991	0.509996021865	0.268416271274	
0.0893412096541	0.317000189076	0.279877067781	
0.126054461964	-0.414090750877	0.309810105481	
0.333141042366	0.949805097981	0.443931212704	
0.41051187088	0.59783768656	0.425044012714	
0.634900674523	0.424878485906	0.666719841093	
0.846500765794	-0.633253101404	0.971420618865	
-0.361011771866	-0.563082835878	0.501621517543	
-0.450675975801	0.721606127939	0.629639377692	
0.153435932944	0.701623252972	0.305957507175	
0.647496022881	-0.516384962339	0.656483475744	
0.952191893734	0.0888907374564	1.08725789634	
1.07898785425	-0.376212885222	1.22931391617	
0.310103057652	0.834481023122	0.492792652571	
0.0363915265511	-0.68535285209	0.219650942687	
-0.312628568841	-0.639110890532	0.33732217518	
0.241953553226	0.377078182367	0.272759278662	
0.360710087246	-0.781204654437	0.48218503827	
0.195872513066	-0.0103033205804	0.324404575633	
-0.0698352089602	0.572629011905	0.126393135593	
0.0239618267904	-0.254343433139	0.100248779479	
-0.410865748085	0.495572130542	0.498204578051	
-0.597449059374	-0.630193229695	0.610779710654	
0.475294836156	-0.95163034884	0.514553260022	
0.651043143546	0.614506857275	0.805876019503	
-0.152961168951	-0.663324471533	0.318592424347	
0.820709022186	0.221805125068	0.923561264902	
0.0761000861065	0.349487524909	0.121943038595	
1.00717146381	0.0752741701932	1.01941963899	
-0.64062828235	-0.710714559407	0.611424749856	
0.738314209624	0.114395984291	0.895070714195	
0.0377037683028	-0.0452281331781	0.0450957657495	
0.0109670878316	-0.330189683534	0.0608898358248	
-0.73724913345	0.749128390964	0.743942774719	
1.02283938318	0.837085343232	1.18852491897	
-0.268754687993	-0.542166433807	0.482749727987	
-0.0179621229824	-0.931311044693	0.110284501576	
0.325986896826	0.746220270802	0.303614751959	
-0.48304545177	-0.503855428851	0.520829551572	
0.0577771896606	-0.25083002471	0.22585035352	
0.850583867805	-0.373925166381	1.05728630202	
0.498325150443	0.0552450749105	0.601139905433	
0.214043167027	-0.965261699369	0.251974051855	
-0.0354774376717	-0.62829733223	0.178473786678	
0.225835530022	0.498885244612	0.452265845981	
1.13012235784	-0.289858874345	1.1932707098	
0.0255962840142	-0.280086991742	0.0750010156116	
0.100400114607	-0.832598554447	0.242065790904	
-0.484327782597	-0.186528396043	0.478924477015	
-0.674799521924	-0.866709086795	0.756386125403	
-0.423248588761	-0.439294983221	0.431947851096	
-0.437269444657	-0.643019988416	0.43984188287	
0.103180678959	-0.882924826107	0.374164995035	
-0.102455120042	0.858527953509	0.0878171894194	
0.236485352686	-0.299816679612	0.386029954795	
-0.746333671261	-0.348746324804	0.863251602734	
-0.786306331748	-0.863343077418	0.930521393414	
-0.292055646558	-0.261863706287	0.282024823149	
-0.738489369022	-0.123172559115	0.68082237951	
-0.160662152255	-0.446733736398	0.255711873508	
-0.0566362691769	-0.723971612594	0.139341781206	
0.197393814279	0.779762799244	0.221095152387	
-0.0501845660356	-0.0266704192319	0.265455513266	
-0.104145618517	0.666855612393	0.143594298792	
-0.842120932736	0.640296566409	0.969639810458	
0.62179605866	-0.208310643867	0.686911557674	
-0.33704001033	0.816504618663	0.417767981281	
1.0559447473	-0.232700977043	1.22354569093	
-0.235331255869	0.199488927587	0.232170054798	
-0.0735358047203	-0.887405242897	0.125337458307	
-0.189990249062	-0.421559987467	0.251509483407	
-0.660116209997	0.396097706078	0.691094028072	
0.34436159771	-0.675817176772	0.323323710805	
0.661005528905	0.698954065549	0.724371550695	
0.518550228891	0.730691310714	0.64731585465	
0.264656216075	-0.753965447534	0.279706005682	
-0.72827290542	-0.550940810034	0.786887631815	
0.56279136949	-0.201489674366	0.701959846747	
-0.626392645474	-0.283556225059	0.666064675496	
0.278790932131	-0.237330472896	0.293186390227	
0.101097179489	0.685703098544	0.226796388977	
-0.358680226082	-0.840883686522	0.440135975379	
0.0468624327163	-0.572172456896	0.206882147768	
0.363308288981	-0.23871755004	0.314634108078	
-0.356542500771	0.482603084644	0.417604416024	
-0.824889121878	0.370889986447	0.831743293211	
0.131626853986	-0.576404849389	0.214515566991	
1.53788587116	0.17911520643	1.57622902131	
-0.00645772122934	0.30994412173	0.0336968400208	
-1.34821358492	-0.888625292248	1.38021783903	
0.846814706916	-0.533064733915	0.872950964964	
0.254044999519	-0.562391052842	0.374160431345	
0.0724272061761	-0.553097598126	0.0314494306347	
-0.0239733681752	-0.770138316718	0.0238427625492	
0.429552751022	0.995719560463	0.429642953653	
-0.032589213454	0.0353897490065	0.0130972484506	
-1.10218613184	0.876324695364	1.17195484715	
0.959565550594	-0.873366247155	1.10257347116	
-0.510531747152	0.880046738277	0.706467790123	
0.731758208379	-0.861045426415	0.924575103733	
-0.567078248027	-0.327461972108	0.561057367265	
0.406309491305	-0.428157360482	0.576784337573	
-0.241979161627	0.32148315196	0.366023720423	
-0.257536805228	-0.25579016674	0.300666035344	
-0.365195813501	-0.446313422736	0.508086169246	
-0.193338346332	0.128967872672	0.233271847575	
0.341275875137	-0.825041555549	0.485820213997	
-0.143575472442	0.671198504763	0.322095492159	
0.34834968222	0.174080100764	0.405295924289	
-1.42943372699	-0.113869273138	1.52014737938	
-0.824082266012	0.608681917586	0.961268766652	
-0.0559940792841	-0.41070407128	0.228097603279	
1.36511699127	0.663576961968	1.4909568175	
-1.01540915357	-0.853968105986	1.19184412657	
-0.617394659647	-0.236256278099	0.779325198671	
-0.776280892466	-0.872903249285	0.904617720194	
0.415710458804	0.474294348833	0.628020233356	
-0.415936204051	-0.404671349717	0.391878686045	
-0.421573316483	0.827826806707	0.543877016056	
1.40806985718	0.108002965607	1.37938041934	
0.764999375207	-0.997591086478	0.906725670526	
0.426063987454	0.681469700943	0.572769134151	
0.541672301308	-0.532952138498	0.731671418993	
-0.852646524253	0.0816732364995	1.02412272885	
-0.585769420699	-0.815079124146	0.732563178326	
-0.654333222955	0.324798453667	0.715538240112	
1.02458612675	0.190007794359	1.00390763488	
0.692656433278	0.711557397248	0.87222344489	
-0.378384670822	-0.90531860554	0.547720389971	
-0.492420835544	0.62776816145	0.57073546004	
0.550254385242	0.887005134871	0.669564580188	
-0.360662047322	-0.460838619658	0.417874032283	
-0.189697524958	-0.869261421483	0.422633373804	
-0.511153308661	0.874173384766	0.685291333915	
-0.595291794976	-0.272706767767	0.616081232943	
-0.358226020777	0.94090904108	0.526917297329	
0.877877955723	0.97573064517	0.891746713047	
-0.0793927688959	-0.922261778197	0.290795865153	
0.555090212694	0.534789820563	0.752542532087	
-0.149638088838	0.378514910056	0.230354345809	
-0.823742308786	-0.716617919288	0.977438959764	
-0.794083937792	0.934168493258	0.936103380507	
-1.20340906775	-0.0139038590597	1.32981157571	
-0.878887180985	-0.626315371475	0.912719483786	
0.259349037325	-0.406072270851	0.427452989639	
-0.333038984599	0.319416585574	0.431429714048	
0.188568360439	0.414114810975	0.256989169841	
0.439558087861	0.0969866270787	0.584470013573	
-0.0985482145622	-0.858532593951	0.234820300247	
0.190636939618	-0.586489819052	0.310909890908	
-0.342239961218	-0.00446522394987	0.312869061877	
-0.630477062349	-0.883198711253	0.681037909514	
0.00163975791002	0.707545696148	0.0966033101515	
0.105371374602	-0.556834723692	0.207969156601	
0.331465923001	-0.815508597952	0.458303887499	
0.754815045551	0.0849006103008	0.772504960727	
0.790486666457	0.732457140626	0.935144474086	
1.21942422297	-0.968907108303	1.39991023594	
0.106520916671	0.578733380189	0.097977388432	
-0.340385943436	-0.334808912603	0.476508639052	
-0.0134700694031	0.634715845584	0.0794440606778	
0.527498493189	0.39464252435	0.5178121318	
0.0739465120621	-0.304599248891	0.0898710329877	
0.15124629248	0.381245887594	0.186497367688	
-1.88794716214	0.387234510653	2.10719711756	
1.19305586392	0.355109583074	1.32158331503	
-0.334415101743	-0.176604949967	0.424559664765	
-0.696540429688	-0.797513234379	0.859850755335	
-0.0125082965775	0.666032511846	0.163903544959	
-0.441020299979	0.0217899434357	0.618067450122	
-0.070707167074	-0.359843861712	0.212833139136	
-0.370498260635	-0.907531488305	0.407091104465	
-0.151624684712	-0.482936701402	0.200253439004	
-1.49043800018	-0.474186239176	1.6023079512	
0.0150031722822	-0.83747147279	0.205174146219	
0.173953865238	-0.852251101277	0.315855929971	
0.171633926432	-0.822324036759	0.205987221111	
1.1432193693	-0.318687789557	1.1662949029	
0.517133420956	-0.996129637236	0.627655592738	
-0.215494634488	0.0386542390598	0.337358796549	
1.83356032128	0.315655749582	1.96997894435	
0.467727977723	-0.425410301607	0.620313983126	
0.306764794499	0.162536337857	0.279247863035	
0.168794491269	0.0921475595646	0.285742663972	
0.437986608615	-0.117806287329	0.567405219128	
-0.0125158728278	0.219823259662	0.0617543076972	
0.411222997085	0.737432954153	0.4182870249	
1.34097549753	-0.762186998765	1.38732708281	
-0.429579089268	-0.400741328983	0.554936524945	
-1.07121318028	0.424866227274	1.17815066422	
-0.0903060856832	-0.318683665256	0.122024838789	
-0.0812838425325	-0.908660548539	0.250125977716	
-0.819977733042	-0.271029120096	0.940515195891	
-0.322462833964	-0.579882467745	0.332157485028	
0.324887588619	0.771542774347	0.371421104194	
0.684567894169	0.392658073691	0.873438417028	
0.377711065652	0.109152169046	0.53525425174	
-0.610726450796	-0.125481892574	0.580357368481	
-0.321712648048	-0.276724106723	0.483484201711	
-0.178835780141	-0.270819367404	0.199806466327	
-0.525310477705	-0.853239501985	0.61399338704	
-0.374002201783	-0.775416037137	0.587971270683	
0.00198186286072	0.988245469497	0.0811850342977	
-0.178959901873	0.27425841873	0.313811831617	
0.69322246672	-0.0460632220378	0.75096768617	
-0.0406050150552	-0.852707617597	0.0335225283465	
0.609373736357	-0.784528789868	0.618793956049	
-0.227762221198	0.270573796209	0.347803796344	
0.0714352350479	-0.359046983577	0.303211117557	
-0.361762506147	0.550337289369	0.379970121941	
0.115039839303	-0.636748913493	0.139607397685	
0.287932462945	0.841299981709	0.430699548778	
0.29360320461	0.1312040431	0.398772821027	
0.154822982136	-0.94250490398	0.302485367575	
0.527015643066	0.852443537025	0.617882416145	
-0.400130530217	-0.101279995686	0.483030812148	
-0.923104875824	0.0290256621261	1.00632661507	
-0.397219762482	0.892763996125	0.547091627587	
-0.211844661583	-0.00145051449219	0.205008044384	
-0.985482235071	-0.317140236867	1.0256766912	
-0.140643411811	0.330691560625	0.242137100459	
0.0348967502187	-0.192079488561	0.0721814945392	
-0.555940821643	-0.800930280597	0.742642735214	
0.435273887424	0.230971918578	0.6020713141	
-0.747265336243	-0.990097324784	0.922081730306	
-0.0791014053872	0.486307460026	0.185273339087	
0.878113121916	-0.801465350226	1.02064621283	
-0.737087769175	0.876289033023	0.752220163374	
-0.56998659356	0.459300573941	0.536908531125	
-0.377080963137	-0.290275598427	0.376075440826	
0.730979517164	0.206298247552	0.871128646552	
0.531192858942	0.899927005811	0.529091846663	
-0.707034817841	-0.385485721562	0.7667127095	
-0.290323257743	0.662996821521	0.419528715351	
0.475796414042	-0.556458486023	0.645224267716	
-0.827771697321	-0.731743357073	0.886060049012	
-0.139899100314	0.928362924313	0.168000860834	
0.868674744154	0.973982600514	1.06282279756	
0.12593700187	-0.355910246866	0.206897539726	
-0.397156146561	0.892685970325	0.489360570295	
-0.334010023241	-0.491500392922	0.474352804772	
0.148654739675	-0.722429612878	0.286606164698	
0.214961508719	-0.0500290806048	0.235358879069	
0.177193845997	0.851591860791	0.33392109269	
-0.517747495752	-0.144906847106	0.59549981388	
-0.265452685122	-0.621788185405	0.350552680336	
-0.646808139389	0.589329261842	0.667259531741	
-0.107901667056	-0.739544323296	0.117961271033	
1.41296214884	0.519900345116	1.62110464688	
-0.192565742552	0.954447997722	0.409662147207	
0.2151772879	0.339153530166	0.36015054769	
-0.079686294299	-0.933746592436	0.0729540797385	
0.279018313126	-0.0588478389468	0.414614058156	
0.63727471852	0.657638703735	0.841166996423	
0.303174825653	-0.132702072392	0.373872874635	
0.951527561752	-0.426607836395	1.12408537632	
-0.200222286005	-0.179747417967	0.390887070343	
0.690853739983	-0.205093109019	0.754849913507	
0.288599612472	0.899753260597	0.391907187497	
-0.626876022605	-0.16233190462	0.635590926815	
0.381370674975	-0.640755019455	0.516981691763	
-1.18290240825	-0.936562019872	1.30577999102	
0.613705102172	0.475393873157	0.626012664821	
0.655668257779	-0.945588168269	0.715608973184	
-0.426379499768	-0.196790175019	0.509556222325	
0.476911669445	-0.43575740825	0.451379076078	
-0.202289750775	0.633984403624	0.217541366922	
-1.30483216831	0.664026783806	1.42244152506	
0.511391036991	-0.211376371062	0.565881086793	
0.576015448144	0.694681741308	0.776070454933	
-0.188600176633	0.648973513644	0.402797611886	
0.0509548284809	0.438229386071	0.234993236354	
-0.299791679815	-0.559976380226	0.456125038614	
2.05771260022	0.949054882351	2.03779652601	
-0.549011588083	0.0561858080639	0.641277696497	
-0.211321982914	-0.506628088237	0.23260984509	
-0.161157128603	0.225895964562	0.138670866093	
0.922121828211	-0.919100768438	1.02868572747	
-0.949482552872	-0.0525546364141	1.09798345907	
0.0447473771876	-0.848639601378	0.065532394359	
0.783039945481	0.998607375187	0.756424499942	
-0.131076876439	0.204401503327	0.192853695209	
0.554068466841	0.106521759554	0.671225730971	
0.212090258879	-0.847268331023	0.36183718424	
1.34412736343	0.60025741294	1.60133213394	
0.348921945874	0.845097665996	0.514087659073	
0.327024800804	-0.406570822706	0.436834528813	
-0.274479369871	-0.171826902092	0.368249777817	
-0.70276651624	0.247502493949	0.830453766914	
0.867900374845	0.337242757144	0.990939263989	
-0.204000670984	-0.401077300136	0.410351782377	
0.721622245318	0.923894928908	0.803755405199	
0.406520619702	-0.71869863086	0.459117177113	
-0.469733363019	-0.110362624441	0.506808518028	
-0.0778062032189	0.118974677804	0.124941767809	
0.0813716594576	0.394894709188	0.296707376751	
-0.0400453146908	0.745825344109	0.0962511786723	
-0.327091011875	-0.00402941074317	0.471976976119	
0.854137356003	-0.698585215566	1.01517537825	
-0.807682796335	0.341671417973	1.00338570172	
-0.257755071443	0.125728735844	0.447352418513	
0.8214971956	-0.858859816174	0.828248649336	
0.484991425478	0.242673562279	0.482689289244	
0.674552955602	0.757802860001	0.837631226553	
0.476272152067	0.959410158393	0.605291099564	
0.496353058749	0.712077989114	0.492854548874	
-0.635629491235	-0.0737152320614	0.782150462019	
0.877323288266	0.98979226385	0.896739555503	
0.888169881906	0.734577603829	1.04204088345	
1.69465825564	0.73305005718	1.68631556188	
-0.172121046166	-0.672387624227	0.345832127847	
-0.503418659744	0.827786549552	0.654138580596	
-0.559806389006	0.975476542195	0.675176246018	
-0.235337944813	0.674018690626	0.37731058177	
-0.375423703413	0.846670221875	0.379637168395	
0.542354772501	-0.566217888542	0.64233900202	
-0.311681511128	-0.948874526328	0.427042328481	
1.52113825439	-0.111245234638	1.70430442173	
-0.335192703607	0.31245094343	0.381086291162	
-0.572605780435	0.449199688978	0.71021334833	
-0.586052191446	-0.165169156485	0.75419354152	
-0.420669254999	0.187224301914	0.585723520798	
1.07996942711	0.65803134157	1.08096543471	
0.91507295999	0.610359604903	1.05638744864	
1.07201977082	-0.333583491806	1.17914800553	
0.581428794349	0.326496164192	0.756470983411	
0.608460951441	-0.00725775963863	0.658115566703	
0.402645424025	-0.170205847638	0.559787917559	
-0.29040183344	-0.972780025281	0.493990924158	
-0.0056492778799	-0.56037098091	0.239135258177	
0.128361031423	0.5177805685	0.179596652253	
-0.00908944553118	0.0278508626447	0.119398209195	
0.460784367581	-0.0149737584388	0.610529063954	
0.046823797624	0.313309868584	0.222408012552	
0.804873032457	0.83954249192	0.929858929457	
-0.604807411734	0.446558122264	0.628132917656	
1.15740678708	0.395207403418	1.37105519082	
0.283660161767	0.291184717076	0.486286999215	
-0.281117159848	-0.562092571312	0.440032271713	
0.875217588797	-0.0715651861581	1.04263116679	
0.262363645624	-0.233748646622	0.230012089015	
0.168479112787	0.195587338133	0.306272709555	
0.201621293475	-0.191972750714	0.193833492594	
0.575376169352	0.692885617165	0.661942860359	
-0.585545575403	-0.995156972677	0.699263033877	
0.736517282033	-0.264598006768	0.830521411137	
0.014881402283	0.663295923056	0.117104003736	
1.01572281642	0.484927656357	1.10612211639	
-0.622747687901	0.118709175407	0.835725288087	
-0.351259164678	0.710229049357	0.376878259663	
0.816515222843	-0.776701894504	0.975813912302	
-0.427640131472	0.293187235155	0.560803328495	
0.121694478127	-0.662975163571	0.319792145361	
0.229528048132	-0.680873663038	0.299341236649	
-0.475185110711	-0.714440583782	0.646803773736	
-0.887596998195	-0.480045025527	1.11381403772	
-0.893733837371	-0.809807030177	1.0903691631	
-0.656143611804	0.14121961413	0.721678660554	
-0.0793515977314	0.442277786871	0.101147593791	
0.84477995602	0.889632617936	0.862924899598	
-0.00678244263116	0.167978357736	0.0759736308861	
-0.544874845087	-0.562213102804	0.511501061517	
0.0861291392834	0.158385846408	0.156183558339	
-0.228870387224	-0.124998527357	0.397867043784	
-0.0957684127627	-0.622131795392	0.151149347078	
0.452223334758	-0.112094884031	0.496413773662	
-0.0521389173288	-0.417363643094	0.146175378291	
-0.543273268335	-0.0913982686215	0.679511713723	
0.840465886026	0.673301448508	0.907642782834	
-0.401293269907	-0.814672600799	0.499718224339	
0.307813297682	0.00881968868816	0.35873277615	
0.196745614472	0.882292763564	0.357334776734	
0.313995959877	0.787674340155	0.517279107875	
0.629685017708	0.846810801187	0.670856376846	
-0.381022539661	0.237899018114	0.553375365952	
-0.331142958317	-0.475585403032	0.324242917448	
-0.805920086885	0.937212200765	0.964969861712	
0.525884534803	-0.45992900405	0.602670660779	
-0.171099258868	0.233837840099	0.21603378945	
0.156835069552	-0.18608073755	0.297048802715	
-1.04491502351	-0.42407638097	1.15411046188	
-0.0325935793964	0.151950690291	0.110511490274	
-1.01455524154	0.134967266527	1.07392527188	
-0.0118742669798	-0.576204138176	0.157313756413	
-0.743660656376	-0.27439893376	0.893841068416	
-0.234130404679	0.669133563494	0.380744142759	
0.71133270233	0.397621465044	0.702048337405	
-0.813583623568	-0.755331364534	0.954665664814	
-0.460607473661	0.217567003548	0.478422422564	
-0.156525407063	0.810226884344	0.128962107247	
0.31816671414	0.66073816325	0.31958835738	
0.458343677533	-0.645166317138	0.592645246465	
0.145303619899	0.629705811644	0.245359563554	
0.809434214832	-0.920460912673	0.969277216831	
-0.157761932861	-0.317117094492	0.376216517916	
-0.0846725204672	0.645899168233	0.116575514183	
-0.993930478026	-0.880814794508	1.11864587407	
-0.155766112799	0.845517076354	0.237019861533	
-0.872697155539	-0.857639186152	1.00260156096	
-0.525352224439	-0.338960072885	0.568244583664	
-0.384477797493	-0.19483789058	0.491625989241	
-0.618436613692	0.442943863129	0.702745349615	
0.213016483025	0.898277915001	0.216924273175	
1.0789915094	0.00261311820581	1.13549974596	
-0.0733537852612	0.0623400407278	0.219986529709	
-1.53651138942	-0.534555532906	1.69467007614	
0.300971354301	0.425942195323	0.490481061654	
-0.512947864061	-0.0516754388458	0.734990227814	
0.680756902737	0.881827678089	0.736518419403	
-0.588287869289	-0.21687105837	0.704763492632	
0.329372025999	-0.77444198378	0.41656974422	
0.416329241807	0.559005904704	0.583097261247	
0.0657263645438	-0.0508828147426	0.201453946359	
-0.108160062807	0.0328753481528	0.15372699542	
0.58944252663	0.843400481706	0.77907611917	
0.0722164425805	-0.961071447722	0.0182416030566	
0.31512337806	-0.319456926655	0.465648419047	
0.405314341527	0.565182486992	0.534645842102	
0.114683393655	-0.65930543276	0.223588018715	
1.54442384567	0.63507684792	1.55948635098	
-0.437390465316	0.415532990581	0.484744867703	
-1.13182952678	0.153111788271	1.34089590717	
-1.00997146664	-0.950855250265	1.12072649393	
0.191801575736	-0.611119962003	0.209696179336	
0.125579138253	-0.315434519084	0.289325813658	
0.131912256372	-0.476434557792	0.313693856724	
-1.02697715675	0.288356590136	1.07885367865	
-0.918559351103	-0.0448741818744	1.01152151308	
0.512654372006	-0.281647778937	0.609424699524	
0.321880678185	0.833648492712	0.408243326895	
-0.405573150222	-0.824725781568	0.521763438006	
-0.136023107459	-0.414413526344	0.143407247597	
-0.22979988523	-0.257684360942	0.379768325252	
1.03956649363	0.169723202051	1.15609695275	
0.307941225316	0.137213958064	0.365253934763	
-0.23682042094	0.647126953767	0.395091105314	
-0.19419175615	-0.587407871261	0.298360080647	
-1.05690407144	-0.213286945191	1.19517471212	
-0.238227355382	-0.1799179576	0.39970029854	


==> fig_example_U.dat <==
i	U	U_fit	
1.0	0.174718294944	0.17223927327	
2.0	0.039633055853	0.0338210217029	
3.0	0.0969378443732	0.0950761015704	
4.0	0.22194638374	0.235844756948	
5.0	0.184969878299	0.181568689687	
6.0	-0.0967932302284	-0.0963413567292	
7.0	0.0941002849123	0.0953657189797	
8.0	-0.0149909799568	-0.0217615077427	
9.0	-0.0102231783726	-0.0128388017012	
10.0	0.0406672003408	0.0437684049317	
11.0	0.0142666101765	0.0276824130567	
12.0	0.144036648402	0.136595890952	
13.0	0.0753760023219	0.0715924986103	
14.0	0.0120511454592	0.00133622481832	
15.0	0.0439618628046	0.0508082158141	
16.0	0.0330483444432	0.0325817262176	
17.0	0.147979139491	0.156573639848	
18.0	-0.0203196362742	-0.0206632628005	
19.0	0.0310073877113	0.0265246878379	
20.0	-0.0845928136036	-0.0766946524388	
21.0	-0.252857591585	-0.249191467305	
22.0	0.0647368128275	0.0643170604062	
23.0	0.0856169711163	0.0748009856466	
24.0	-0.0735067795628	-0.0770542176627	
25.0	0.224804926424	0.216496203295	
26.0	-0.144045777027	-0.137260311194	
27.0	0.00453209347236	0.00433266360189	
28.0	-0.0185393835916	-0.0184834662127	
29.0	0.151812145184	0.159820351665	
30.0	0.14553074886	0.141017999549	
31.0	0.0153465684199	0.0126832836967	
32.0	0.037454620203	0.0456578458685	
33.0	-0.0879295971323	-0.0847153431534	
34.0	-0.196185437666	-0.204947924261	
35.0	-0.0344585111997	-0.0309362964118	
36.0	0.0154853824834	0.0155909410865	
37.0	0.121852557558	0.13305114391	
38.0	0.119088165119	0.124062298834	
39.0	-0.0383622862883	-0.0436737354099	
40.0	-0.0299411869824	-0.0312056370175	
41.0	-0.103852579337	-0.104147448501	
42.0	-0.140643849566	-0.137269367136	
43.0	-0.168995335711	-0.165080743742	
44.0	0.193212039117	0.199452309946	
45.0	-0.0504778446136	-0.0475563136059	
46.0	-0.0433885055685	-0.0499182618341	
47.0	-0.124081504566	-0.123969607177	
48.0	0.0770055319598	0.0717028175583	
49.0	-0.15984643584	-0.154735671687	
50.0	-0.0210705873382	-0.013978406378	
51.0	-0.0886903334294	-0.0868337782797	
52.0	0.0383202601045	0.0380348775605	
53.0	-0.0505920376391	-0.0510132620083	
54.0	-0.116934195653	-0.116351463176	
55.0	-0.00279127254602	-0.000383221125147	
56.0	0.0424235790169	0.0440181688628	
57.0	0.00658811270864	0.00267480736104	
58.0	0.0299579399457	0.0355235981837	
59.0	-0.062825615638	-0.0600479689671	
60.0	-0.0359272320756	-0.0369059483223	
61.0	-0.0666029798498	-0.0667498544538	
62.0	-0.035611480277	-0.04040561941	
63.0	-0.0805370272959	-0.0812581046975	
64.0	-0.170977439281	-0.168455264865	
65.0	0.0175729439797	0.0170159886771	
66.0	-0.0397938758879	-0.0343763163791	
67.0	-0.161460897832	-0.166030649924	
68.0	0.0458356730743	0.0482553626326	
69.0	-0.0898621991533	-0.082260232354	
70.0	0.00514486489271	0.0107064460789	
71.0	0.0722118366694	0.073205667066	
72.0	0.0127749464441	0.0252625780463	
73.0	0.112850474826	0.105433205598	
74.0	-0.122301734627	-0.121276405774	
75.0	0.0398494101902	0.0468724507989	
76.0	-0.0678261343677	-0.0720308094209	
77.0	-0.0862469832569	-0.0767182859772	
78.0	-0.0573314202878	-0.0734923695206	
79.0	-0.0308573196953	-0.0318537743062	
80.0	0.00556282405777	0.00964545098559	
81.0	-0.115400766877	-0.110592049812	
82.0	0.0892212003802	0.0956968394032	
83.0	0.0461209372131	0.0383617273547	
84.0	-0.152155279348	-0.143584367543	
85.0	0.147402023721	0.138948231392	
86.0	0.187775904154	0.195967177027	
87.0	0.116750705986	0.108217927435	
88.0	-0.0178204238684	-0.0211324636094	
89.0	-0.106051315747	-0.10512554145	
90.0	0.104436814617	0.101451857163	
91.0	-0.039932141978	-0.0533823230146	
92.0	0.121075499175	0.128599289545	
93.0	0.0206283272332	0.017925937703	
94.0	0.0967299568065	0.0990934065403	
95.0	0.0352958513005	0.0283539667644	
96.0	0.0699816303534	0.0718043929873	
97.0	0.00103996104277	0.0107523949947	
98.0	0.176879245335	0.176958052129	
99.0	0.0125698449344	0.0139067833352	
100.0	0.0398145192954	0.0299741546082	


==> fig_example_fit.dat <==
UX	fit	
-1.88794716214	2.27339433876	
-1.86801863834	2.17450722893	
-1.84809011455	2.08495472107	
-1.82816159075	2.00405253788	
-1.80823306695	1.93114904687	
-1.78830454315	1.86562427098	
-1.76837601936	1.806888917	
-1.74844749556	1.75438342136	
-1.72851897176	1.7075770135	
-1.70859044796	1.66596679632	
-1.68866192416	1.62907684389	
-1.66873340037	1.59645731605	
-1.64880487657	1.56768358979	
-1.62887635277	1.54235540744	
-1.60894782897	1.52009604125	
-1.58901930517	1.50055147447	
-1.56909078138	1.48338959865	
-1.54916225758	1.46829942697	
-1.52923373378	1.45499032369	
-1.50930520998	1.44319124927	
-1.48937668618	1.43265002121	
-1.46944816239	1.42313259048	
-1.44951963859	1.41442233326	
-1.42959111479	1.40631935797	
-1.40966259099	1.3986398274	
-1.38973406719	1.39121529574	
-1.3698055434	1.38389206054	
-1.3498770196	1.37653052923	
-1.3299484958	1.36900460021	
-1.310019972	1.36120105834	
-1.29009144821	1.35301898467	
-1.27016292441	1.3443691802	
-1.25023440061	1.33517360373	
-1.23030587681	1.32536482335	
-1.21037735301	1.31488548177	
-1.19044882922	1.30368777501	
-1.17052030542	1.29173294462	
-1.15059178162	1.27899078302	
-1.13066325782	1.26543915199	
-1.11073473402	1.25106351412	
-1.09080621023	1.23585647704	
-1.07087768643	1.21981735028	
-1.05094916263	1.20295171474	
-1.03102063883	1.18527100449	
-1.01109211503	1.16679210073	
-0.991163591236	1.14753693799	
-0.971235067438	1.12753212213	
-0.951306543641	1.10680856027	
-0.931378019843	1.08540110223	
-0.911449496045	1.06334819365	
-0.891520972247	1.04069154036	
-0.871592448449	1.01747578404	
-0.851663924651	0.993748188927	
-0.831735400853	0.969558339507	
-0.811806877055	0.944957848962	
-0.791878353257	0.920000078299	
-0.771949829459	0.894739865986	
-0.752021305661	0.869233267947	
-0.732092781863	0.843537307794	
-0.712164258065	0.817709737128	
-0.692235734268	0.791808805786	
-0.67230721047	0.76589304188	
-0.652378686672	0.740021041486	
-0.632450162874	0.71425126784	
-0.612521639076	0.688641859899	
-0.592593115278	0.663250450124	
-0.57266459148	0.638133991336	
-0.552736067682	0.613348592508	
-0.532807543884	0.58894936335	
-0.512879020086	0.564990267533	
-0.492950496288	0.541523984425	
-0.47302197249	0.518601779181	
-0.453093448693	0.496273381051	
-0.433164924895	0.474586869762	
-0.413236401097	0.453588569828	
-0.393307877299	0.433322952648	
-0.373379353501	0.413832546244	
-0.353450829703	0.3951578525	
-0.333522305905	0.377337271755	
-0.313593782107	0.360407034613	
-0.293665258309	0.344401140814	
-0.273736734511	0.329351305039	
-0.253808210713	0.315286909488	
-0.233879686915	0.302234963108	
-0.213951163117	0.290220067302	
-0.19402263932	0.279264388002	
-0.174094115522	0.269387633944	
-0.154165591724	0.260607041009	
-0.134237067926	0.252937362484	
-0.114308544128	0.246390865105	
-0.0943800203299	0.240977330729	
-0.074451496532	0.236704063501	
-0.0545229727341	0.233575902366	
-0.0345944489361	0.231595238788	
-0.0146659251382	0.230762039527	
0.00526259865971	0.231073874334	
0.0251911224576	0.232525948421	
0.0451196462556	0.235111139558	
0.0650481700535	0.238820039663	
0.0849766938514	0.243641000727	
0.104905217649	0.249560184948	
0.124833741447	0.256561618915	
0.144762265245	0.264627251707	
0.164690789043	0.273737016764	
0.184619312841	0.28386889738	
0.204547836639	0.294998995684	
0.224476360437	0.307101604955	
0.244404884235	0.320149285135	
0.264333408033	0.334112941398	
0.284261931831	0.348961905624	
0.304190455629	0.364664020635	
0.324118979426	0.381185727066	
0.344047503224	0.398492152699	
0.363976027022	0.416547204143	
0.38390455082	0.435313660703	
0.403833074618	0.454753270295	
0.423761598416	0.474826847269	
0.443690122214	0.495494371992	
0.463618646012	0.516715092052	
0.48354716981	0.538447624928	
0.503475693608	0.560650062004	
0.523404217406	0.583280073758	
0.543332741204	0.606295016008	
0.563261265002	0.629652037046	
0.583189788799	0.653308185536	
0.603118312597	0.677220519032	
0.623046836395	0.701346212951	
0.642975360193	0.725642669889	
0.662903883991	0.75006762911	
0.682832407789	0.774579276081	
0.702760931587	0.799136351902	
0.722689455385	0.823698262484	
0.742617979183	0.848225187351	
0.762546502981	0.872678187892	
0.782475026779	0.897019314943	
0.802403550577	0.921211715557	
0.822332074375	0.945219738792	
0.842260598172	0.969009040409	
0.86218912197	0.992546686308	
0.882117645768	1.01580125457	
0.902046169566	1.03874293599	
0.921974693364	1.06134363285	
0.941903217162	1.08357705599	
0.96183174096	1.10541881977	
0.981760264758	1.12684653508	
1.00168878856	1.14783989991	
1.02161731235	1.16838078771	
1.04154583615	1.18845333303	
1.06147435995	1.20804401466	
1.08140288375	1.22714173576	
1.10133140755	1.24573790114	
1.12125993134	1.2638264914	
1.14118845514	1.28140413376	
1.16111697894	1.29847016957	
1.18104550274	1.31502671817	
1.20097402654	1.33107873718	
1.22090255033	1.34663407888	
1.24083107413	1.3617035426	
1.26075959793	1.37630092306	
1.28068812173	1.39044305439	
1.30061664552	1.40414984977	
1.32054516932	1.4174443365	
1.34047369312	1.43035268642	
1.36040221692	1.44290424141	
1.38033074072	1.45513153401	
1.40025926451	1.46707030284	
1.42018778831	1.4787595028	
1.44011631211	1.49024130981	
1.46004483591	1.50156112007	
1.47997335971	1.51276754354	
1.4999018835	1.52391239165	
1.5198304073	1.53505065895	
1.5397589311	1.54624049873	
1.5596874549	1.55754319227	
1.5796159787	1.56902311174	
1.59954450249	1.58074767653	
1.61947302629	1.59278730283	
1.63940155009	1.60521534647	
1.65933007389	1.61810803864	
1.67925859769	1.63154441459	
1.69918712148	1.645606235	
1.71911564528	1.66037789993	
1.73904416908	1.6759463552	
1.75897269288	1.69240099116	
1.77890121667	1.70983353342	
1.79882974047	1.7283379258	
1.81875826427	1.74801020501	
1.83868678807	1.76894836705	
1.85861531187	1.79125222528	
1.87854383566	1.81502325984	
1.89847235946	1.84036445839	
1.91840088326	1.86738014798	
1.93832940706	1.89617581796	
1.95825793086	1.92685793371	
1.97818645465	1.95953374113	
1.99811497845	1.99431106162	
2.01804350225	2.03129807761	
2.03797202605	2.07060310829	
2.05790054985	2.11233437547	
2.07782907364	2.15659975953	


==> fig_naca_drag.dat <==
dim	p0	p1	p2	p3	p4	p5	
%0.0	0.448147117369	nan	nan	nan	nan	nan	
1.0	nan	0.174962626539	0.161000987874	0.159547373724	0.159486066991	0.159378427148	
2.0	nan	nan	0.118177203032	0.11408963588	0.112808600908	0.111891280159	
3.0	nan	nan	0.0946391814932	0.0861228511423	0.0840435241802	0.0822097638203	
4.0	nan	nan	0.0737794332647	0.0597089207024	0.0566232252344	0.052580452822	
5.0	nan	nan	0.0697685899455	0.0496927703291	0.0438809461514	0.038586729615	
6.0	nan	nan	0.0691855175663	0.0420253789149	0.0336963368614	0.0260300335277	
7.0	nan	nan	0.0678096457596	0.0389146398459	0.0284095436605	0.0176887576263	
8.0	nan	nan	0.0674104203217	0.0362712498424	0.0232386482933	0.0127791648667	
9.0	nan	nan	0.0670643982304	0.0341903456386	0.0184182521707	nan	


==> fig_naca_drag_gp.dat <==
M	p25	p50	p75	
20.0	0.448803316364	0.558146005107	0.689012333211	
50.0	0.254736397448	0.27122254011	0.281151897933	
100.0	0.292575522823	0.312816856196	0.319953050562	
150.0	0.356903859731	0.3683387006	0.372960598566	
200.0	0.443616811875	0.454277957016	0.483376413879	
500.0	0.343579929629	0.346037693517	0.346681935954	
1000.0	0.341099580504	0.343495303661	0.345238271322	
2000.0	0.342377532556	0.344003268253	0.344738784394	
5000.0	0.345285819956	0.345728299175	0.345980110169	
10000.0	0.348282403788	0.348580212133	0.34868437464	


==> fig_naca_drag_line.dat <==
M	p25	p50	p75	
25.0	43.1046587274	54.2780142952	69.0133192376	
50.0	32.4466518436	35.1375118775	42.4561858848	
100.0	28.2222884972	31.0603898103	34.8179847094	
200.0	26.3151947407	28.5052552906	30.4475343034	
500.0	24.1200496544	25.4920776086	26.8677695928	
1000.0	22.7147422722	23.9693604809	25.3085950176	
2000.0	22.1300391002	22.7649034249	23.5648758417	
5000.0	21.0115727975	21.4519412962	22.0001599173	
10000.0	19.9268021952	20.584933514	21.188596823	


==> fig_naca_drag_pra_1_5.dat <==
M	p25	p50	p75	
25.0	13.0515597633	35.2176808573	152.805896251	
50.0	0.260473908542	0.406257417116	0.911138514663	
100.0	0.189404353785	0.204620445237	0.260896793724	
200.0	0.17328927361	0.175454523007	0.180500503362	
500.0	0.166507487003	0.167367516588	0.168090914015	
1000.0	0.164744190515	0.16501268633	0.165345008238	
2000.0	0.163887947453	0.164062658751	0.164247483804	
5000.0	0.163470757734	0.163522784307	0.163593555949	
10000.0	0.163290502551	0.16330621093	0.163324002638	


==> fig_naca_drag_pra_2_5.dat <==
M	p25	p50	p75	
70.0	2.74131496293	4.54376459641	6.97703831822	
100.0	1.077710526	1.77978483857	2.51916520054	
200.0	0.260962511948	0.401175782845	0.598474265497	
500.0	0.12779876291	0.12966644949	0.135749690143	
1000.0	0.121267878474	0.121972267797	0.123058867911	
2000.0	0.118793061841	0.119117690501	0.119407021495	
5000.0	0.117675785378	0.117755819033	0.117855299285	
10000.0	0.117301432657	0.117331271968	0.117375305874	


==> fig_naca_drag_pra_3_5.dat <==
M	p25	p50	p75	
150.0	1.84401428064	2.3211327277	2.95310857087	
200.0	0.897581737133	1.11011901795	1.36663389928	
500.0	0.116322078475	0.126207750125	0.156833835972	
1000.0	0.0936725777975	0.0953102912714	0.0974213554083	
2000.0	0.0880941385799	0.0886345449622	0.0891494680783	
5000.0	0.086023493583	0.0861563490705	0.0863324339357	
10000.0	0.0854338359222	0.0854706792931	0.0855179894428	


==> fig_naca_drag_quad.dat <==
M	p25	p50	p75	
200.0	0.282342694755	0.338030905597	0.372259808202	
500.0	0.0899522457273	0.091652300508	0.0941371108848	
1000.0	0.0791317076227	0.0798094003573	0.0803477690398	
2000.0	0.0748289749226	0.0750136951604	0.075386372511	
5000.0	0.0724805682331	0.0725643244674	0.0726581584001	
10000.0	0.0717336290309	0.0717540336332	0.0717875603958	


==> fig_naca_drag_ridge.dat <==
UX	y	fX	
-0.020288565206	0.00964286462786	0.0029217365	
-0.0172762359228	0.00875767581111	0.007441778	
-0.0166947215908	0.0085986991363	0.0067046968	
-0.01575166811	0.00839889801958	0.0056050476	
-0.0155098258636	0.00836236199084	0.0084772576	
-0.0151978693225	0.00832554955837	0.0119611642	
-0.0150296872942	0.00831082594965	0.0057286433	
-0.0148030953185	0.00829697382582	0.0138779073	
-0.0145612832402	0.00829010549859	0.0048796507	
-0.0144122569696	0.0082901026604	0.0098284177	
-0.0142579171005	0.0082936088581	0.0021209212	
-0.0140575085202	0.00830363582409	0.0037142662	
-0.0139435945644	0.00831215801292	0.0035921254	
-0.0138598901304	0.00831974913262	0.0101359308	
-0.0136829647657	0.00833956210031	0.0078308355	
-0.0135106308055	0.00836387035103	0.0062496245	
-0.013408504311	0.00838065132626	0.0167627446	
-0.0133462753511	0.00839175462551	0.0054315212	
-0.0132317865101	0.00841393737151	0.0020887863	
-0.0130990877457	0.00844252461373	0.0127221546	
-0.0129569483643	0.00847661618824	0.0210797793	
-0.012882670757	0.0084958755051	0.0062031222	
-0.0128391247703	0.00850763109481	0.006380272	
-0.0127610307861	0.00852957843726	0.0164106857	
-0.0126981155525	0.00854807236353	0.00246344	
-0.012619269692	0.00857227894366	0.0083843618	
-0.0125390935231	0.00859807578641	0.0057362322	
-0.0124085336291	0.00864265348247	0.0131823419	
-0.0123627228704	0.00865905441413	0.0143693282	
-0.0123021753913	0.00868134018821	0.0090250118	
-0.0122537467888	0.00869966617443	0.0014837403	
-0.0121936267163	0.00872303806092	0.0025830701	
-0.0121494074639	0.00874066949881	0.0103338019	
-0.0120912785091	0.00876441787227	0.0045499151	
-0.0120312583778	0.00878962154562	0.0105638881	
-0.011981904462	0.00881086773192	0.0047971544	
-0.0119476043403	0.00882591146727	0.0039708018	
-0.0118841939966	0.00885432474299	0.0049295163	
-0.0118269098902	0.00888066677523	0.0049625702	
-0.0117690719208	0.00890791462668	0.0078628112	
-0.0117137714661	0.00893458077984	0.0036669436	
-0.0116763276444	0.00895297794515	0.0140998557	
-0.0116071920243	0.00898767293132	0.013048477	
-0.0115688066505	0.00900734431157	0.0092385362	
-0.0115280502188	0.00902855049509	0.0049128522	
-0.0114649565351	0.00906203000683	0.0064609446	
-0.0114441177605	0.00907326181599	0.013819755	
-0.0113991630621	0.00909778675237	0.004096589	
-0.0113672538255	0.00911543973243	0.0146916819	
-0.0112963534859	0.00915539315515	0.0036293752	
-0.0112331034554	0.00919188679257	0.0133449297	
-0.0111898536189	0.00921730407506	0.0168881122	
-0.011133066744	0.00925124942806	0.0035637196	
-0.0110963963259	0.00927351583336	0.0108130111	
-0.0110548026377	0.00929910088764	0.0031787957	
-0.0109905341461	0.00933932289753	0.0051753748	
-0.010968388689	0.00935337664728	0.0124755392	
-0.0109388119703	0.00937230177359	0.0174885404	
-0.0109087934214	0.00939169152621	0.0013896835	
-0.0108641521588	0.00942086576362	0.0196489541	
-0.0108008697819	0.00946291874873	0.0140519117	
-0.0107595822418	0.00949079636103	0.0128023378	
-0.010740137365	0.00950404639592	0.0151138036	
-0.0107114816619	0.00952371386108	0.0080415432	
-0.0106869357965	0.00954069430173	0.004288978	
-0.0106562195997	0.00956211721472	0.0054851782	
-0.0106338971829	0.00957780731575	0.0259422293	
-0.010601860456	0.00960050417112	0.0172527587	
-0.0105631815224	0.0096281876931	0.014687671	
-0.0105264102054	0.00965479107065	0.0126890764	
-0.0104704666964	0.00969579890559	0.0151942931	
-0.0104264806317	0.00972849444968	0.0079219454	
-0.0103764453985	0.0097661715748	0.0072620667	
-0.0103265422184	0.00980426409378	0.0090898003	
-0.0102868035677	0.00983496581386	0.0051425963	
-0.0102566380763	0.00985848945137	0.012334639	
-0.0102328241413	0.00987719302457	0.0141978936	
-0.010205949257	0.00989844169814	0.0171832742	
-0.0101824971263	0.00991710639734	0.0164619985	
-0.0101572937185	0.00993729192488	0.0142745894	
-0.0101311546765	0.00995836590709	0.0127727414	
-0.0101031310082	0.00998111671234	0.0043185725	
-0.0100637598845	0.0100133551336	0.0176074166	
-0.0100481397863	0.010026234551	0.0142533537	
-0.0100162959017	0.0100526480795	0.0041545142	
-0.00998652486036	0.0100775327684	0.0011841626	
-0.00995431959736	0.0101046595396	0.0103095903	
-0.00992176492735	0.0101322997633	0.0031031458	
-0.00988880758693	0.010160506388	0.0086314056	
-0.00984299857914	0.0102000875055	0.0106005274	
-0.00979923092838	0.0102383128224	0.0039015519	
-0.00977720349334	0.010257701793	0.0201354953	
-0.00975667747031	0.0102758601518	0.0160294323	
-0.00973157583005	0.0102981856285	0.0110571488	
-0.00971472209786	0.0103132490534	0.0177315507	
-0.00969083112531	0.0103347036047	0.0051971332	
-0.00967299605409	0.0103507973909	0.0180003433	
-0.00964822540267	0.0103732596135	0.0094544208	
-0.00964091438951	0.0103799137465	0.0059345311	
-0.00960812700162	0.0104098923108	0.0059753432	
-0.00957240284184	0.0104428112493	0.0062438271	
-0.00954740463061	0.0104660047829	0.0071795196	
-0.00952450649942	0.0104873642303	0.0110247338	
-0.00948616706515	0.0105233722669	0.0201350211	
-0.00946799638155	0.0105405451183	0.0139185375	
-0.00945582502428	0.0105520866205	0.0037832807	
-0.00941641311408	0.0105896711108	0.0229621005	
-0.00938238548938	0.0106223817086	0.0114313583	
-0.00935955137575	0.0106444675152	0.0092967888	
-0.00932556594535	0.0106775406932	0.008232279	
-0.00929374957531	0.0107087214974	0.0094566987	
-0.00926725254559	0.0107348504551	0.005078087	
-0.00925522197563	0.0107467622742	0.0139094581	
-0.00922351389059	0.0107783020918	0.0254589743	
-0.00920917080689	0.0107926379812	0.002867369	
-0.00917744402189	0.0108245013606	0.0081518872	
-0.00916335803049	0.0108387153266	0.0292614841	
-0.009144750102	0.0108575557836	0.0113329422	
-0.00912576078752	0.0108768568751	0.0041483196	
-0.00908991717962	0.0109134940091	0.003566114	
-0.00906374041544	0.0109404196312	0.0065092488	
-0.00903136003972	0.0109739240878	0.0173766952	
-0.00900584946172	0.0110004742667	0.0091088279	
-0.00899004841606	0.0110169872951	0.0125562897	
-0.00898009791506	0.0110274128729	0.0064115115	
-0.00895398615526	0.0110548694772	0.0071909564	
-0.00893692280625	0.0110728884387	0.0115782456	
-0.00890182796776	0.0111101394923	0.0039848767	
-0.00888383027455	0.0111293425272	0.0087035651	
-0.00884367320447	0.0111724322869	0.0090900764	
-0.00882868112279	0.0111886053656	0.0217621236	
-0.00879900334797	0.0112207590497	0.0140257499	
-0.00878057240745	0.0112408199346	0.014629241	
-0.00875738410001	0.0112661593632	0.0119331431	
-0.00873853914685	0.0112868349532	0.0090647943	
-0.00871654052315	0.0113110640581	0.0045286242	
-0.00870859744825	0.0113198372385	0.0137620509	
-0.00868061769289	0.011350845614	0.0098189706	
-0.00866352650254	0.0113698669187	0.0038274129	
-0.00863811110542	0.0113982648034	0.0058833181	
-0.00861717431517	0.01142175939	0.0065792916	
-0.00859934235784	0.0114418416729	0.0056378149	
-0.00858528600302	0.0114577184549	0.0248830119	
-0.00856758383711	0.0114777716103	0.0078733856	
-0.00855515258054	0.0114918927401	0.0109455869	
-0.00852008440875	0.0115319009297	0.0062072555	
-0.00849515015774	0.0115605029247	0.0074032148	
-0.0084849139758	0.0115722821678	0.014835488	
-0.00847042140756	0.0115889966053	0.0118153049	
-0.00845338239266	0.0116087036084	0.007458128	
-0.00841936322195	0.0116482296239	0.0127093435	
-0.00840485034179	0.0116651647737	0.0097240905	
-0.00838896762848	0.0116837484079	0.0045133936	
-0.00837989658399	0.0116943854689	0.0046172869	
-0.00837110653104	0.0117047092888	0.0107812195	
-0.0083585202773	0.0117195195653	0.0078248647	
-0.00834426212176	0.0117363368007	0.0408235489	
-0.00832930905073	0.0117540188893	0.0284590024	
-0.00830802624244	0.0117792657315	0.0182334513	
-0.00827842002724	0.0118145421083	0.0081345184	
-0.00826090771323	0.0118354936907	0.014352626	
-0.00824924285927	0.0118494846023	0.0085502508	
-0.00823665341775	0.0118646160257	0.0086319572	
-0.00822218569223	0.011882045428	0.017995471	
-0.0081952342724	0.0119146293456	0.0082734502	
-0.00818659590188	0.0119251047664	0.0253178841	
-0.00817312406354	0.0119414722932	0.0145604373	
-0.00815825433845	0.0119595816626	0.0106419821	
-0.00814367429394	0.0119773825356	0.0185655654	
-0.00812750037592	0.0119971806791	0.0095059451	
-0.00810246270237	0.0120279351319	0.0190345867	
-0.00807941526104	0.0120563591329	0.0054545647	
-0.00805571235484	0.0120857056429	0.0096205431	
-0.00803878715058	0.0121067314916	0.0071532286	
-0.00802340640568	0.0121258898251	0.0196771968	
-0.00801360067253	0.0121381293046	0.018404261	
-0.00799920711097	0.0121561311193	0.0157385998	
-0.0079900829795	0.0121675646001	0.0096364378	
-0.00797473754748	0.0121868326142	0.0040455712	
-0.00795554458288	0.0122109997844	0.0167356406	
-0.00793230090175	0.0122403688084	0.007149315	
-0.00791310820597	0.012264702924	0.0075322188	
-0.00788777401651	0.0122969394992	0.0150673228	
-0.00787671012772	0.0123110590879	0.0099342851	
-0.00785769661189	0.0123353825182	0.0083476127	
-0.00784585869937	0.0123505638423	0.0222659607	
-0.0078332792721	0.0123667275788	0.0102820873	
-0.00780536268418	0.0124027143349	0.013149618	
-0.00777262332923	0.0124451212784	0.006404795	
-0.00775695578258	0.0124654928604	0.0062847483	
-0.00774094484887	0.0124863627775	0.0091197906	
-0.00773173840622	0.0124983869075	0.0118252878	
-0.00771751283848	0.0125170003478	0.0255284961	
-0.00770853033796	0.0125287747879	0.0098436549	
-0.00769132749506	0.0125513706032	0.0252753318	
-0.00767620159664	0.0125712882695	0.0096692896	
-0.00766899025339	0.0125808005433	0.030407758	
-0.00765523574	0.0125989731319	0.0213107605	
-0.00764189298215	0.0126166385654	0.0087821696	
-0.00761699811076	0.0126496956712	0.0117396652	
-0.00760828153619	0.012661299974	0.0212908396	
-0.00759263847488	0.0126821642459	0.0152505959	
-0.00757813880789	0.012701547971	0.0079111347	
-0.00755312403924	0.0127350892399	0.0300025675	
-0.00752540231125	0.0127724087682	0.014497337	
-0.00750815830414	0.0127957017512	0.006001498	
-0.00749079606993	0.0128192154312	0.0058182251	
-0.00748127337079	0.0128321380054	0.0197578498	
-0.00746717072713	0.0128513094904	0.0124443451	
-0.00744785566884	0.012877632305	0.0266892745	
-0.0074317508093	0.0128996380251	0.0142508486	
-0.00741502579637	0.0129225467373	0.0090335069	
-0.00739278934323	0.0129530923199	0.0148506351	
-0.00738311297274	0.0129664157173	0.0161419964	
-0.00736960947962	0.0129850403342	0.0111051599	
-0.00735218631301	0.0130091256059	0.0079378142	
-0.00732931620482	0.013040833664	0.0128683029	
-0.00731226431318	0.0130645438366	0.0061735292	
-0.00730188102282	0.0130790102528	0.0137311853	
-0.00728928563178	0.0130965878483	0.0062736176	
-0.00726785480764	0.0131265693145	0.0054667573	
-0.00725589582682	0.0131433400201	0.0197498005	
-0.00724025961413	0.0131653109536	0.0074092419	
-0.00722277442215	0.0131899382384	0.0096586447	
-0.00721498843311	0.0132009243289	0.0121725673	
-0.00720561220427	0.0132141704432	0.0130531485	
-0.00718543425942	0.0132427364527	0.0038230507	
-0.0071785885786	0.0132524465034	0.0229763928	
-0.00716306863727	0.0132744951605	0.0070401639	
-0.00715223529861	0.0132899143813	0.0102245262	
-0.00713655576116	0.0133122729692	0.015268178	
-0.00711587776915	0.0133418346128	0.0144420403	
-0.00710642030894	0.0133553837417	0.0238980454	
-0.00709495036761	0.0133718400781	0.0116062537	
-0.00708234452159	0.013389956531	0.0195928138	
-0.00706507727769	0.0134148237286	0.0077771726	
-0.00705056740786	0.0134357660563	0.0084814341	
-0.00703535272349	0.0134577708712	0.0106691314	
-0.00702444844663	0.0134735700572	0.0238978305	
-0.00700140807618	0.0135070313155	0.0084818461	
-0.00698691137187	0.013528139022	0.0157025224	
-0.00697946218349	0.0135390016076	0.0220191145	
-0.00696556368132	0.0135592983218	0.0142645869	
-0.00693923861491	0.0135978477195	0.0111480571	
-0.00693259395142	0.0136075997224	0.0093002758	
-0.00691887788082	0.0136277578317	0.0080131919	
-0.00690655499435	0.0136459003423	0.020062986	
-0.00689600280425	0.0136614599282	0.0164331637	
-0.00688281520731	0.0136809366344	0.0212912922	
-0.00687186764392	0.0136971312947	0.0081285414	
-0.00685702533589	0.0137191254353	0.0190024415	
-0.00684832038281	0.0137320452538	0.0238155787	
-0.00683346459076	0.0137541288182	0.0168362426	
-0.00682324695537	0.0137693430321	0.0083531097	
-0.00680677068223	0.0137939200394	0.0075609997	
-0.00678111901423	0.0138322906417	0.0171192864	
-0.00677019709473	0.013848667536	0.0170318354	
-0.00675039575127	0.0138784188589	0.0040886289	
-0.00673559565881	0.0139007064596	0.0134796707	
-0.00672355412127	0.0139188718469	0.0113860646	
-0.00671175731081	0.0139366958066	0.0079789029	
-0.00669405234749	0.0139634980016	0.0259795742	
-0.00667997446681	0.0139848535451	0.0073975977	
-0.00666469321347	0.0140080787558	0.0265942109	
-0.00665950282025	0.0140159778378	0.0129839566	
-0.00664484427932	0.0140383148082	0.0144259757	
-0.00663157511877	0.0140585710712	0.0142198197	
-0.00662171780209	0.014073641341	0.0113567041	
-0.00660277104644	0.0141026615465	0.0087602093	
-0.00658643846058	0.0141277342876	0.008344658	
-0.00657211208573	0.0141497703247	0.0078936385	
-0.00656158984648	0.0141659806934	0.0059663614	
-0.00655352270784	0.0141784234794	0.0129923566	
-0.00653829245326	0.0142019494481	0.0119542443	
-0.00652913203446	0.0142161213036	0.0281163367	
-0.00651841385377	0.0142327239881	0.0071214101	
-0.00650810616675	0.0142487120128	0.0172805413	
-0.0064954321266	0.0142683989175	0.0142341547	
-0.00648042126533	0.0142917562789	0.0083114663	
-0.00646242047843	0.0143198240909	0.0133143284	
-0.0064498686645	0.0143394329926	0.0184045195	
-0.00644203225353	0.0143516909033	0.0137500449	
-0.00643281869031	0.0143661183056	0.0071188599	
-0.00642403832798	0.0143798827612	0.0120089864	
-0.00641627419554	0.0143920666466	0.0225445842	
-0.00639606340345	0.0144238375332	0.0098363009	
-0.00638558755604	0.014440336597	0.0092393248	
-0.00637696629763	0.0144539307635	0.010993221	
-0.00636485132836	0.0144730582981	0.0195066726	
-0.00635530644659	0.014488148174	0.0151273491	
-0.00634175696637	0.0145095994587	0.0059679133	
-0.00633370617767	0.0145223621941	0.0106256986	
-0.00632165641279	0.0145414879102	0.0106593347	
-0.00631213113314	0.0145566266186	0.0267598504	
-0.0063047977832	0.0145682936319	0.0124941358	
-0.00629119944976	0.0145899555075	0.0075498513	
-0.00628353543271	0.0146021799112	0.0122232101	
-0.00627030249467	0.0146233137164	0.0162064297	
-0.00625881699493	0.014641684213	0.019014361	
-0.00624730710184	0.0146601193073	0.0094303316	
-0.00623956852387	0.0146725283749	0.0109439121	
-0.00622864791539	0.0146900596099	0.0096857212	
-0.00621363072406	0.0147142048226	0.013780261	
-0.00619694064	0.0147410908103	0.0295036352	
-0.00618897455196	0.0147539422778	0.0305684653	
-0.00617528666173	0.0147760531161	0.0154414344	
-0.00616313740821	0.0147957087215	0.0212729533	
-0.00614649901629	0.0148226731292	0.0159874516	
-0.00612868316698	0.0148516047393	0.0212684094	
-0.00611233153488	0.0148782122233	0.024312035	
-0.00609832996843	0.0149010364451	0.0216901078	
-0.00608820167157	0.0149175702107	0.02034441	
-0.00607071726939	0.0149461585869	0.0099642017	
-0.00606107841094	0.0149619439157	0.024282642	
-0.00605047267292	0.0149793332274	0.0179611445	
-0.00603988812683	0.0149967092452	0.0121543275	
-0.0060275956256	0.0150169159931	0.0080570084	
-0.00601728288491	0.0150338906285	0.0132359997	
-0.00600313768382	0.0150572064744	0.0073697322	
-0.00599648963573	0.0150681777891	0.0074808537	
-0.0059886111586	0.0150811906039	0.0219408153	
-0.00597526501891	0.0151032613149	0.0125292539	
-0.00596367547437	0.015122454652	0.0260726091	
-0.00595351209084	0.0151393071875	0.0080001081	
-0.00594344588117	0.0151560179714	0.010380382	
-0.00593208797804	0.0151748962219	0.0114573455	
-0.00592705903219	0.0151832627907	0.0283302479	
-0.00591745107115	0.0151992607491	0.0102070326	
-0.00590577393887	0.0152187276351	0.0239101719	
-0.00588889493165	0.0152469122859	0.0130317645	
-0.00587777430033	0.0152655111031	0.0112042871	
-0.00586454065908	0.0152876743903	0.0144303124	
-0.00585360553383	0.015306013226	0.0183206449	
-0.00584324403398	0.0153234109449	0.0109448157	
-0.00583286728554	0.0153408546241	0.0101992267	
-0.00581627688959	0.0153687859564	0.0153098854	
-0.00580280126223	0.0153915115846	0.018531807	
-0.00579487605877	0.015404892852	0.0175141553	
-0.00577545653057	0.0154377317385	0.0107952237	
-0.00576439448963	0.0154564696965	0.025911149	
-0.00575668248555	0.0154695466745	0.0101786461	
-0.00574540648068	0.0154886871605	0.0100796972	
-0.00573094844925	0.0155132639893	0.0120042079	
-0.00571519799963	0.015540082493	0.0285651711	
-0.00570064007341	0.0155649119132	0.0171151388	
-0.00569229979205	0.01557915469	0.0088588598	
-0.0056819304415	0.0155968807245	0.0075890747	
-0.00566924028176	0.0156186015308	0.0115656815	
-0.00565914159359	0.0156359082668	0.0107663061	
-0.00564260418032	0.0156642906725	0.0151853799	
-0.00563609710502	0.0156754724963	0.0230058573	
-0.00562434207431	0.0156956925289	0.0224233445	
-0.00561143275072	0.0157179278296	0.0068036432	
-0.00560105738069	0.0157358211501	0.0355688496	
-0.00557993939403	0.0157723031867	0.0064009711	
-0.00557171818451	0.0157865280884	0.0093986444	
-0.00556358325283	0.0158006161001	0.0167648112	
-0.00555838670483	0.0158096218919	0.0188092923	
-0.00554526770959	0.0158323799109	0.0133476186	
-0.00553474875808	0.0158506506611	0.0132701926	
-0.00552392205125	0.0158694774422	0.0105175093	
-0.00550562932106	0.015901336513	0.0208313887	
-0.00549536865906	0.0159192339229	0.0170891326	
-0.00548018872596	0.0159457476973	0.0161609344	
-0.00546770388392	0.0159675861353	0.0084440062	
-0.00545592927101	0.0159882086861	0.0100592542	
-0.00544922490283	0.0159999624594	0.016651954	
-0.00543562189203	0.0160238361384	0.0146385444	
-0.00542211825352	0.0160475692349	0.0087686896	
-0.00541653602153	0.0160573900315	0.0294579384	
-0.00540247346844	0.0160821557097	0.0210421092	
-0.00539138979081	0.0161017009659	0.0387422299	
-0.00538302695603	0.0161164632001	0.012290776	
-0.00537355810109	0.0161331933513	0.0176850894	
-0.00536137703581	0.0161547398728	0.0149809597	
-0.00534914076455	0.0161764115244	0.0098512586	
-0.00533649013494	0.0161988459793	0.0156862305	
-0.00532538871544	0.0162185573003	0.0120291623	
-0.00531857318192	0.0162306699478	0.0454426442	
-0.00530809845522	0.0162493023683	0.0139530092	
-0.00529362981881	0.0162750722256	0.0097366115	
-0.00527936986163	0.0163005079264	0.0107167738	
-0.00526950496316	0.0163181258727	0.02165313	
-0.00526096969326	0.0163333835667	0.0169743092	
-0.00525443597833	0.0163450722691	0.0188504786	
-0.00524677020247	0.0163587961526	0.0362054098	
-0.0052338431523	0.0163819634939	0.0128087492	
-0.00521876979053	0.0164090158741	0.0185817104	
-0.00520998339883	0.0164248040493	0.0267954208	
-0.0051980611806	0.0164462494478	0.0092814008	
-0.00518556741163	0.0164687507053	0.0119298273	
-0.00517312083711	0.0164911951996	0.0269096696	
-0.00516042947477	0.0165141101055	0.0084081254	
-0.00514711121418	0.0165381883633	0.0165023439	
-0.00513450253976	0.0165610134105	0.0113843907	
-0.00512548918811	0.0165773476376	0.0184334333	
-0.00511824032464	0.0165904948944	0.0229025218	
-0.00510620143992	0.0166123508333	0.0146377342	
-0.00509594357128	0.0166309941308	0.025965552	
-0.00507981777691	0.0166603406329	0.0185069692	
-0.00506825218599	0.0166814171875	0.0079848539	
-0.00505897497187	0.0166983409722	0.0147946987	
-0.00504591183469	0.0167221974782	0.0154400576	
-0.00503432450492	0.0167433845397	0.0256156451	
-0.00502217669496	0.0167656223863	0.0311894486	
-0.00501151250263	0.016785166205	0.0177191666	
-0.00500040354539	0.0168055468743	0.0187167497	
-0.00498598563927	0.01683203126	0.0093395243	
-0.00497502844942	0.0168521835833	0.0236356184	
-0.00496246551592	0.0168753156722	0.0130244133	
-0.00495496137529	0.0168891465192	0.0088421916	
-0.00494680679307	0.0169041876296	0.0130390823	
-0.00493472712959	0.0169264904243	0.0287083209	
-0.00492901527201	0.0169370453714	0.0125662865	
-0.00492024647035	0.0169532606014	0.0132768611	
-0.00490850796984	0.0169749888959	0.0083512021	
-0.00489914150009	0.0169923441464	0.0222764162	
-0.00488710296554	0.0170146734921	0.0107472278	
-0.00487588351318	0.0170355068513	0.0116073586	
-0.00486340841095	0.0170586981554	0.0127914686	
-0.00485382987246	0.0170765235312	0.0196822021	
-0.00484876358504	0.0170859583422	0.0136394523	
-0.00483921745397	0.0171037482485	0.0150836036	
-0.0048305008919	0.017120006339	0.0113745381	
-0.0048202849683	0.0171390782078	0.0161696985	
-0.00480871124227	0.0171607073059	0.0215027082	
-0.00479637727244	0.0171837833027	0.0139713811	
-0.0047902490394	0.0171952588243	0.0372183256	
-0.00477878116067	0.0172167510537	0.0119585578	
-0.00477276298107	0.0172280391829	0.0219474837	
-0.00476036647998	0.0172513111372	0.0199239175	
-0.00474599151018	0.0172783312784	0.0108505464	
-0.00473459762415	0.0172997738999	0.0137661508	
-0.00472195040622	0.0173236020378	0.0116153657	
-0.00471479890925	0.0173370883787	0.0146402797	
-0.00470494467064	0.0173556863283	0.0132367254	
-0.00469768838777	0.0173693920736	0.0111839796	
-0.00469104082985	0.0173819561842	0.009897515	
-0.00467969213973	0.0174034235518	0.0168798533	
-0.00466640621737	0.0174285841754	0.0177787443	
-0.00465199706317	0.0174559069821	0.0118531628	
-0.00464717645467	0.0174650560068	0.0135955625	
-0.00463972534808	0.017479205464	0.0147420699	
-0.00463143653251	0.0174949571384	0.0130751715	
-0.00461709266858	0.0175222439615	0.0297726593	
-0.0046042076006	0.0175467863551	0.0269849755	
-0.00459612157314	0.0175622027594	0.0325004148	
-0.00458708433292	0.017579446211	0.0135657468	
-0.00457957511478	0.0175937849734	0.0153225315	
-0.00456809224612	0.0176157303945	0.0143163073	
-0.00456187967516	0.0176276130974	0.0171969199	
-0.00455267739688	0.0176452265301	0.0132206368	
-0.00454306100281	0.0176636483461	0.020631921	
-0.00453038060886	0.0176879643608	0.0157951562	
-0.00451808045982	0.017711577919	0.0137759887	
-0.00450560368112	0.0177355574088	0.0225930865	
-0.00449986854742	0.0177465889938	0.0281265361	
-0.00448603575126	0.0177732199768	0.0161028712	
-0.00447035163377	0.0178034552338	0.0259426516	
-0.00446007599711	0.0178232873052	0.0104990096	
-0.00444907390895	0.0178445416726	0.0166092553	
-0.0044426746018	0.0178569137845	0.0181814093	
-0.00443596416461	0.0178698950156	0.0127616689	
-0.00442763262184	0.0178860230631	0.0142445008	
-0.00441891629282	0.0179029087875	0.0156978732	
-0.00441089479425	0.0179184600216	0.0193273828	
-0.00440346854873	0.0179328671228	0.0331721481	
-0.00439726411153	0.0179449111657	0.0250998929	
-0.0043859130077	0.0179669630526	0.027746039	
-0.004372565786	0.0179929211524	0.0121908239	
-0.00436354332323	0.0180104856587	0.0178492541	
-0.00435304769211	0.0180309356395	0.0132250749	
-0.00434282733134	0.0180508674314	0.0166439684	
-0.00433591429079	0.0180643594224	0.0182649968	
-0.0043252415454	0.0180852051973	0.015398297	
-0.00431587308628	0.0181035195345	0.0260591982	
-0.00430846511562	0.0181180119529	0.01411177	
-0.00429329587833	0.0181477172129	0.0181305428	
-0.00428147957694	0.0181708837829	0.013272221	
-0.00426942415211	0.0181945437094	0.0190145636	
-0.00425847501129	0.0182160539069	0.0246823598	
-0.0042502009051	0.0182323223898	0.0314054968	
-0.00423732684823	0.0182576584173	0.0196389744	
-0.00422998973761	0.0182721103883	0.0272078302	
-0.00422454001236	0.0182828506786	0.0227375086	
-0.00421565919938	0.018300363742	0.0115357037	
-0.00419806519683	0.0183350988205	0.0147149566	
-0.0041884502782	0.0183541033062	0.0154209322	
-0.00418213332008	0.0183665976878	0.0305362755	
-0.00417527661627	0.0183801672808	0.017497624	
-0.00416878948233	0.0183930128057	0.0210036115	
-0.00416238246449	0.0184057066709	0.0122383986	
-0.00414745038383	0.0184353176762	0.0173136383	
-0.00413573082595	0.0184585844571	0.0231246044	
-0.00412630361148	0.0184773170659	0.0180400882	
-0.00411614076301	0.0184975282063	0.0159103884	
-0.00410851640552	0.0185127023935	0.0170755061	
-0.00410072679428	0.0185282155721	0.0180849646	
-0.00409255837225	0.0185444941177	0.0145752281	
-0.00408456352761	0.0185604376025	0.0191800397	
-0.00407727268771	0.0185749865025	0.011196708	
-0.00406963556318	0.0185902359798	0.0166456079	
-0.00405865896522	0.0186121707019	0.0122746679	
-0.00405181370482	0.018625859923	0.0158922916	
-0.00404476055512	0.0186399730906	0.0238353791	
-0.00403405837084	0.0186614037796	0.0207819534	
-0.00402206923514	0.0186854342804	0.0142883825	
-0.00401060089045	0.0187084433997	0.0135156016	
-0.00400036948511	0.0187289893551	0.0227730877	
-0.00399428055604	0.0187412249804	0.0132621888	
-0.00397964613847	0.0187706579225	0.0237571234	
-0.00396919923309	0.0187916906933	0.0206920372	
-0.00396459104427	0.0188009741373	0.0190079576	
-0.00395431704234	0.0188216843743	0.0249219697	
-0.00394547604048	0.01883952002	0.013367484	
-0.00393136410888	0.0188680160045	0.0272294423	
-0.00392097101521	0.0188890237174	0.021276172	
-0.00391155083041	0.0189080803348	0.0138594717	
-0.00389605771883	0.0189394541538	0.0241450393	
-0.00388769884034	0.0189563975098	0.0206322557	
-0.00387863132637	0.0189747903132	0.0223179119	
-0.00387042646783	0.0189914449783	0.0196154787	
-0.00385673245566	0.0190192665534	0.016122794	
-0.00385173198857	0.0190294335046	0.0129641988	
-0.00384211323284	0.0190490019395	0.0279117391	
-0.0038331017662	0.0190673487166	0.0108353502	
-0.00382586771097	0.0190820864589	0.0123500838	
-0.00382162184599	0.0190907404484	0.010801682	
-0.00381197290905	0.0191104180752	0.0193064587	
-0.00379762299019	0.0191397109411	0.0174908719	
-0.00379139727347	0.0191524301624	0.0153986638	
-0.0037815819141	0.0191724959683	0.0130423103	
-0.00377251080925	0.0191910542982	0.0337588161	
-0.00376917285826	0.019197886711	0.0167282213	
-0.00376059988345	0.0192154429808	0.0177868903	
-0.00374407618093	0.01924931512	0.0151354356	
-0.00373586143873	0.0192661712051	0.0218191509	
-0.00372168329937	0.0192952896519	0.0154408117	
-0.00371435037687	0.0193103625375	0.0229993035	
-0.00370165251609	0.019336483796	0.0115458204	
-0.00368961198911	0.0193612770424	0.0157049074	
-0.00368476984457	0.0193712543823	0.0183312782	
-0.00367537841468	0.0193906164689	0.0175347358	
-0.00366928711459	0.0194031824066	0.0150405485	
-0.00365623966846	0.0194301186387	0.0204142838	
-0.00364646617694	0.0194503139082	0.0122325342	
-0.00363965844477	0.0194643900699	0.0208995554	
-0.00363306101814	0.0194780385392	0.0175653661	
-0.00362721609613	0.0194901361363	0.0148967293	
-0.00361943230719	0.0195062552937	0.0195882591	
-0.00361262708341	0.0195203559903	0.0219142128	
-0.00360512776945	0.0195359035221	0.0234003182	
-0.00359879012052	0.0195490497661	0.0145207959	
-0.00359097881462	0.0195652617339	0.0177170618	
-0.00357801640302	0.0195921862346	0.0212300356	
-0.0035675366716	0.0196139736639	0.0284068313	
-0.00355729216537	0.0196352891153	0.0303185102	
-0.00354723570964	0.0196562296822	0.0200521153	
-0.00354079420315	0.0196696513602	0.0290534544	
-0.00353371366004	0.0196844122237	0.0454470601	
-0.00352918921046	0.019693848585	0.0211165982	
-0.00352308476579	0.0197065854376	0.0150845668	
-0.00351692194917	0.0197194501323	0.0217820019	
-0.00350678524469	0.0197406234109	0.0328193933	
-0.00349560061065	0.0197640046309	0.0126449275	
-0.00348851780347	0.0197788214054	0.0194460967	
-0.00348003544232	0.0197965764881	0.0166857148	
-0.00347258214181	0.0198121870325	0.0143766383	
-0.00346405129241	0.0198300653077	0.0234321732	
-0.00345498629209	0.0198490757097	0.0185847382	
-0.00344295361847	0.0198743298694	0.018913704	
-0.00343317623008	0.0198948675814	0.0193135644	
-0.00341861962119	0.0199254723077	0.0187194302	
-0.00340448030017	0.0199552318642	0.0222115542	
-0.00339408604684	0.019977129227	0.026513968	
-0.003384417165	0.019997513807	0.0163822013	
-0.00337708991739	0.0200129714394	0.026918852	
-0.00336884684303	0.0200303712435	0.0263637926	
-0.00335977953395	0.0200495232592	0.0215796083	
-0.00335413139008	0.0200614598504	0.0219000229	
-0.00334320290215	0.0200845700104	0.038280333	
-0.00333720803483	0.0200972551719	0.017786712	
-0.00332640335137	0.0201201322009	0.0312020089	
-0.00331524783982	0.0201437713014	0.015750064	
-0.00330908708232	0.0201568346396	0.0175899753	
-0.00329909030491	0.0201780445902	0.0237948725	
-0.00329334012041	0.0201902517343	0.016801739	
-0.00328514119058	0.0202076663136	0.0163414675	
-0.00328050416593	0.0202175200443	0.015207322	
-0.00327139130448	0.0202368947846	0.0313314578	
-0.00325720813428	0.0202670752771	0.0145482132	
-0.00324928725425	0.0202839438625	0.034209128	
-0.00323868791206	0.0203065319122	0.0181738808	
-0.00322925838765	0.0203266417096	0.0370020175	
-0.00322024304186	0.020345881164	0.0187386822	
-0.00320879870044	0.0203703225055	0.0167758525	
-0.00320220801159	0.020384407286	0.0162872083	
-0.00318742694316	0.0204160200373	0.027377146	
-0.00317698105413	0.0204383814456	0.0157153872	
-0.00316596204724	0.020461988052	0.0204181667	
-0.00316007381681	0.0204746104309	0.0172668248	
-0.00315025165044	0.0204956777795	0.037141119	
-0.00314440625855	0.0205082225126	0.0172198833	
-0.00313553450835	0.0205272721678	0.0146590456	
-0.00312706806869	0.0205454628614	0.016684719	
-0.00311606485125	0.0205691205089	0.0276127891	
-0.0031045706397	0.0205938537509	0.0200857259	
-0.00309659778855	0.0206110216774	0.0251847116	
-0.00308581993051	0.0206342451614	0.022925831	
-0.00307703228247	0.02065319347	0.017274459	
-0.00307227273017	0.0206634611737	0.0273883489	
-0.00306417366199	0.0206809411495	0.0261848788	
-0.00305565504058	0.0206993374873	0.026416622	
-0.00304981416467	0.0207119575413	0.0164699767	
-0.00303650690265	0.0207407293016	0.0254264108	
-0.00302730685802	0.0207606366422	0.0180194165	
-0.00301654137389	0.0207839477478	0.0205588714	
-0.00301062894319	0.0207967577912	0.0287597727	
-0.00300295221575	0.0208133983668	0.0158625904	
-0.00299581806978	0.0208288708601	0.0214277855	
-0.00298387997047	0.0208547794762	0.022659115	
-0.00297406610644	0.020876094218	0.0221105427	
-0.00296578552572	0.0208940902073	0.0236982621	
-0.00295850504827	0.0209099212988	0.0210823449	
-0.00295218472956	0.0209236710884	0.0170715595	
-0.00293882204496	0.0209527614143	0.0159111378	
-0.0029305070093	0.0209708767515	0.0211079898	
-0.00291997967275	0.0209938268694	0.0208121818	
-0.00291199002297	0.0210112558878	0.0264707596	
-0.00290651433265	0.0210232063998	0.0215456037	
-0.00289839984132	0.0210409243313	0.0194622721	
-0.00289145317326	0.0210561002212	0.0235519205	
-0.0028831970627	0.0210741462173	0.0177071671	
-0.00287504749787	0.0210919693978	0.0153689675	
-0.00286974147358	0.0211035790997	0.043650012	
-0.00286611540904	0.0211115154476	0.0231450646	
-0.00285453777738	0.0211368685784	0.0317217839	
-0.00284710739376	0.0211531505184	0.0246694935	
-0.00283637079658	0.0211766918843	0.0155725892	
-0.00282876559729	0.0211933777165	0.0154011635	
-0.00282193771771	0.0212083654885	0.0162298784	
-0.0028153034299	0.0212229349955	0.0268795661	
-0.00280801110448	0.0212389572102	0.0233868832	
-0.00279509553052	0.0212673539597	0.0338711279	
-0.0027823540583	0.0212953923252	0.0187018284	
-0.00277586718318	0.02130967638	0.0180102086	
-0.00276355977039	0.0213367944491	0.0244731195	
-0.00275421232927	0.0213574056006	0.0190381624	
-0.00274012424707	0.0213884944284	0.021478242	
-0.00273556832416	0.0213985545034	0.0162946979	
-0.00272387029907	0.0214243993811	0.0177749961	
-0.00271685947177	0.0214398983823	0.0199623997	
-0.00270661243344	0.0214625648465	0.02062096	
-0.00269419638187	0.0214900499866	0.0390801749	
-0.00268638846579	0.0215073458675	0.0182488195	
-0.00267695224823	0.0215282607292	0.014942532	
-0.00267274699742	0.02153758567	0.0287136078	
-0.00266371495505	0.0215576226011	0.0149352854	
-0.00265768467229	0.0215710070368	0.0201630806	
-0.00265061933282	0.0215866956295	0.023186563	
-0.00264128481872	0.0216074341856	0.0137781839	
-0.00263123338056	0.0216297798551	0.0357602109	
-0.00261845560795	0.0216582079359	0.0271040072	
-0.00261595661031	0.0216637705236	0.0205045172	
-0.00261047423445	0.0216759771015	0.0204345575	
-0.00260426137911	0.0216898154232	0.0154901704	
-0.00259627892631	0.0217076035856	0.0211272712	
-0.00258729140834	0.021727642598	0.0194252182	
-0.00257185766105	0.0217620819755	0.0166239019	
-0.00256672769915	0.0217735368419	0.014221608	
-0.00255862601721	0.0217916351784	0.0194854512	
-0.00254842670478	0.0218144330061	0.0178048055	
-0.00254155992164	0.0218297903875	0.01944516	
-0.00253284717881	0.0218492860801	0.0192404891	
-0.00252715519745	0.021862028454	0.0209442762	
-0.00251738480879	0.0218839119364	0.0343564405	
-0.00250995155155	0.0219005700443	0.0196342279	
-0.00250252783977	0.0219172147546	0.0223062806	
-0.00249464120489	0.0219349061297	0.0195807083	
-0.00248707980815	0.0219518763799	0.0224023323	
-0.00247868300205	0.0219707312504	0.0334000261	
-0.00246656333965	0.0219979636846	0.0220626585	
-0.00246178973626	0.0220086956148	0.0261428202	
-0.00245722085786	0.0220189703638	0.0208073202	
-0.00245278674932	0.022028944912	0.0231443537	
-0.00244905605343	0.0220373393245	0.0251834621	
-0.00244089032741	0.0220557199611	0.0177797221	
-0.00242554902285	0.0220902784023	0.0198186682	
-0.00241538107444	0.0221132017671	0.0261475714	
-0.00240574217743	0.0221349460985	0.0287178767	
-0.00239789942656	0.0221526483422	0.0235152107	
-0.0023887567232	0.0221732958911	0.018520829	
-0.0023811522714	0.0221904786206	0.0265744391	
-0.00237536374839	0.0222035636891	0.0433824685	
-0.00236423817297	0.0222287267093	0.0209444241	
-0.00235841042376	0.0222419145415	0.0297538331	
-0.00235131277544	0.0222579826178	0.0189550809	
-0.00234145186765	0.0222803182392	0.0164155569	
-0.00233337123603	0.0222986317353	0.0210293219	
-0.00232747290348	0.0223120052539	0.0277119173	
-0.00231993434048	0.0223291049296	0.0190938406	
-0.00231473139385	0.0223409114493	0.0215533929	
-0.00230618363757	0.0223603163478	0.0316999534	
-0.00230030619723	0.0223736651754	0.0191109165	
-0.00228724039999	0.0224033577153	0.0259020581	
-0.00227975471363	0.0224203801212	0.0245407682	
-0.00227172806699	0.0224386414706	0.0330364313	
-0.00226529110038	0.0224532927308	0.0236270061	
-0.00225955603218	0.0224663513192	0.0259834519	
-0.00225399453482	0.0224790191238	0.0267928552	
-0.00224594054531	0.0224973719795	0.0257208098	
-0.00223852466068	0.0225142788487	0.0251676164	
-0.00222835047119	0.0225374867464	0.0204854899	
-0.00221901051642	0.0225588045219	0.0265169255	
-0.00221568152995	0.0225664056569	0.0221828323	
-0.00221149808997	0.0225759599874	0.024169887	
-0.0022013298701	0.0225991928684	0.0160826822	
-0.00219563705666	0.0226122064366	0.0201759431	
-0.00218834321481	0.0226288865334	0.015329229	
-0.00218053254253	0.0226467568135	0.0212390837	
-0.00217628165776	0.0226564861311	0.0153717475	
-0.00216799080786	0.0226754692858	0.0191521617	
-0.00215930940478	0.0226953569605	0.0168903317	
-0.00215091098706	0.0227146063696	0.0189606034	
-0.00214392020699	0.0227306369327	0.0189485213	
-0.0021317972303	0.0227584522749	0.0189990602	
-0.00212431058932	0.0227756400741	0.0174795008	
-0.00211445266114	0.0227982837456	0.0195475857	
-0.00210759348651	0.0228140472376	0.0189379043	
-0.00210122155402	0.0228286968164	0.0376506015	
-0.00209422200229	0.0228447958289	0.0176877429	
-0.0020834996938	0.0228694703636	0.0214959564	
-0.00207658047342	0.02288540155	0.0233645433	
-0.00206623528209	0.0229092332203	0.018849298	
-0.00206378790357	0.022914873279	0.0186206424	
-0.00205795266896	0.0229283240911	0.019545267	
-0.0020501324687	0.0229463578171	0.0238093744	
-0.00204220210652	0.0229646541892	0.0269719395	
-0.00202590421286	0.0230022827185	0.0161526349	
-0.00201614217265	0.0230248387761	0.0269558935	
-0.00200541593854	0.0230496377748	0.0249229825	
-0.00199589317701	0.0230716675725	0.0222942034	
-0.0019892641005	0.0230870105016	0.0262305502	
-0.00198257306571	0.0231025029321	0.0230277856	
-0.00197267649592	0.023125428687	0.0172807497	
-0.00196951386492	0.0231327578559	0.0182164239	
-0.00195741503699	0.0231608086191	0.0217570794	
-0.00195079823931	0.0231761579085	0.0212766191	
-0.00194493998367	0.0231897525528	0.0296726321	
-0.00193622396786	0.0232099875522	0.0180077461	
-0.00192931642242	0.0232260313695	0.0166252239	
-0.0019222498688	0.023242451219	0.021489779	
-0.00191500435545	0.0232592939417	0.0205548688	
-0.00191030783147	0.0232702151593	0.0278335472	
-0.00190298441456	0.0232872508786	0.0211538622	
-0.00189432855086	0.0233073955049	0.0235854044	
-0.00188641879354	0.0233258126021	0.0227802698	
-0.0018758692583	0.023350389333	0.0216031152	
-0.00187082173042	0.0233621536281	0.0261994389	
-0.00186733870483	0.0233702735369	0.0210644682	
-0.0018564960086	0.023395561379	0.0183334202	
-0.00185003892543	0.0234106284194	0.0257412059	
-0.00184077528129	0.0234322541313	0.0186217118	
-0.0018269484825	0.0234645538705	0.0253757698	
-0.00181912656534	0.0234828374352	0.0198264364	
-0.00181208207758	0.0234993108027	0.0166715186	
-0.00180589479195	0.0235137851123	0.0241127296	
-0.00179865753445	0.0235307221966	0.0230996556	
-0.00179214149763	0.023545977434	0.0237512044	
-0.00178416428867	0.0235646612762	0.0210810103	
-0.00177706890715	0.0235812868907	0.0219143362	
-0.00177072566209	0.0235961558209	0.0260067542	
-0.00175870248387	0.0236243535698	0.0193217811	
-0.00174636674279	0.0236533043861	0.0311269997	
-0.0017401240154	0.0236679631938	0.0201825517	
-0.0017351585005	0.0236796266257	0.0251500601	
-0.0017297182753	0.0236924088592	0.0327497983	
-0.00172375108925	0.0237064337478	0.0219693488	
-0.00171484772681	0.023727368419	0.0154668307	
-0.00170622606949	0.023747650725	0.0281092185	
-0.001694980806	0.0237741198112	0.0195159848	
-0.00168265228019	0.0238031578946	0.0235559396	
-0.00167587240293	0.0238191354834	0.0194410751	
-0.00166483870578	0.0238451506697	0.0187128137	
-0.00165907737339	0.0238587410816	0.0273310729	
-0.00165046357529	0.0238790683284	0.0213760168	
-0.00164258347938	0.0238976726986	0.0237511876	
-0.0016341045263	0.0239177000435	0.0285442207	
-0.00162494519938	0.0239393450401	0.0212497928	
-0.00161917459644	0.0239529875739	0.0409092016	
-0.00161374059679	0.0239658383185	0.0265888826	
-0.00160227206618	0.0239929726804	0.0297556495	
-0.00159720628744	0.0240049637108	0.0206301378	
-0.00158945640217	0.0240233146869	0.0220881349	
-0.00158237723433	0.0240400843229	0.0233955356	
-0.00157720805249	0.0240523335785	0.0260148701	
-0.00156934013053	0.0240709846437	0.0238451926	
-0.00156058707433	0.0240917434117	0.0253708049	
-0.00154137573	0.024137340015	0.0262964962	
-0.00153196065646	0.0241597034457	0.0271477502	
-0.00152415421641	0.0241782546385	0.0207624788	
-0.00151736779075	0.0241943882875	0.0363203046	
-0.00150873654987	0.0242149163027	0.0232588781	
-0.00149637398695	0.0242443354411	0.0250882671	
-0.00148803582141	0.0242641888811	0.0433433595	
-0.00147955802667	0.0242843839752	0.0183318194	
-0.00146825643515	0.024311320079	0.0211072498	
-0.00146407726678	0.0243212848312	0.0276070476	
-0.00145855973458	0.0243344441993	0.0280647373	
-0.0014505732685	0.024353498927	0.0169369942	
-0.00144488985561	0.0243670638395	0.017633496	
-0.00144125533709	0.0243757407159	0.0257675402	
-0.00143422587283	0.0243925273292	0.049081648	
-0.00142726755341	0.0244091502805	0.0216165401	
-0.00141657004308	0.0244347179897	0.018910141	
-0.00140854935259	0.0244538975309	0.0234091203	
-0.00140175695277	0.0244701463367	0.0194214175	
-0.00139548314972	0.0244851597828	0.0272552888	
-0.00138888323415	0.0245009590445	0.0234430422	
-0.00138298100281	0.0245150928491	0.0173520728	
-0.00137481034148	0.0245346660773	0.0219034429	
-0.00136368090946	0.0245613408441	0.018795234	
-0.00135792147341	0.0245751511052	0.0248462845	
-0.00135230856409	0.0245886140672	0.0230962155	
-0.00133855341987	0.0246216236433	0.0195127002	
-0.00132506905218	0.0246540066581	0.0216538417	
-0.00132006987829	0.0246660181281	0.0198142144	
-0.00131631584768	0.0246750399785	0.0186564208	
-0.00130594551968	0.0246999716461	0.0288087934	
-0.00129809757205	0.0247188481841	0.0200160939	
-0.00128939569367	0.0247397877356	0.0340911361	
-0.00128369008828	0.0247535224504	0.0209426529	
-0.00128032924163	0.0247616147029	0.0236755173	
-0.00126889364162	0.0247891599878	0.0155100598	
-0.00126061605011	0.0248091087181	0.0238450318	
-0.00125594600493	0.0248203671674	0.0218766293	
-0.00124581764548	0.0248447937946	0.0211716067	
-0.00123735422552	0.0248652149203	0.0203346012	
-0.00123062533547	0.0248814572403	0.0191213291	
-0.0012224620093	0.0249011696184	0.0295041845	
-0.00121461655413	0.024920122251	0.026475317	
-0.00120285878019	0.0249485404131	0.0256413679	
-0.00119288093341	0.0249726700412	0.0196806723	
-0.00118617623287	0.0249888911042	0.0237466387	
-0.00118124015372	0.0250008368081	0.0251399933	
-0.00117663815593	0.0250119767318	0.0245607758	
-0.0011694031888	0.0250294955178	0.0258136054	
-0.00116573926416	0.0250383698374	0.0422283136	
-0.00115654853871	0.0250606378252	0.0333288548	
-0.00114947770106	0.0250777766991	0.0292253598	
-0.00114541603289	0.0250876244963	0.020331524	
-0.0011406005233	0.0250993026742	0.0248559326	
-0.00112967919597	0.0251257987828	0.0315200792	
-0.00112244391845	0.0251433603048	0.0185902601	
-0.00111509492491	0.0251612044381	0.0271914752	
-0.00111104403773	0.0251710432614	0.0289784439	
-0.00110247782121	0.0251918555916	0.0269943441	
-0.00109784265991	0.0252031208569	0.0244111381	
-0.00109193287221	0.0252174877902	0.018514651	
-0.00108422431643	0.0252362340389	0.0231646861	
-0.00107461659702	0.0252596090088	0.0258178135	
-0.00107047250526	0.0252696948082	0.0229695048	
-0.00105804031761	0.0252999645909	0.021612106	
-0.00105294313293	0.025312380629	0.0256384837	
-0.00104403584113	0.0253340851717	0.0354581371	
-0.00103442005278	0.0253575269739	0.0216047141	
-0.00102770845948	0.0253738954691	0.0181852804	
-0.00102283023122	0.0253857961208	0.0256668691	
-0.00101729550911	0.0253993018204	0.0219914947	
-0.00101042601961	0.0254160697627	0.0255658969	
-0.0010043869171	0.0254308155187	0.023388835	
-0.000996622620899	0.0254497801998	0.0251589633	
-0.000986271826257	0.0254750738873	0.0218032011	
-0.000978261805545	0.0254946564457	0.021506619	
-0.000972849958478	0.0255078914886	0.0220185716	
-0.000967959646665	0.0255198541231	0.026646866	
-0.00096370801995	0.0255302567572	0.0209875843	
-0.000954314488013	0.0255532480349	0.020181084	
-0.000947889833656	0.0255689789139	0.0261042488	
-0.000942726978124	0.0255816238564	0.023616995	
-0.000936167251337	0.0255976946605	0.0261276711	
-0.000927279877647	0.02561947626	0.0172179067	
-0.000921292594459	0.0256341555244	0.0531416085	
-0.000911641531894	0.0256578264734	0.0194243441	
-0.00090484795506	0.025674495621	0.0269481422	
-0.000895713277141	0.025696917746	0.0251391344	
-0.00088837776093	0.0257149308406	0.0416473309	
-0.000882504986047	0.0257293566585	0.0222549577	
-0.000877242127893	0.0257422877798	0.0261440678	
-0.000867872426453	0.0257653178039	0.0264297938	
-0.000858753479914	0.0257877415288	0.0254962989	
-0.000853825882867	0.0257998627337	0.0295299288	
-0.000848310505887	0.025813433218	0.0238993043	
-0.000837518101277	0.0258399981808	0.023780539	
-0.000829520249592	0.0258596934034	0.0350684012	
-0.000821189151951	0.0258802173227	0.0365077264	
-0.000815710787161	0.0258937179219	0.0267030159	
-0.000806220497569	0.025917113698	0.0318154295	
-0.000795875575135	0.025942628458	0.029355507	
-0.000788016413233	0.0259620207641	0.0233216046	
-0.000779717036108	0.0259825071896	0.030621634	
-0.0007749063612	0.0259943857113	0.0243810429	
-0.000769504853541	0.0260077263607	0.0292357325	
-0.000759624888622	0.0260321367767	0.0218314832	
-0.000750603129416	0.0260544368301	0.0327364052	
-0.000738175446547	0.0260851712897	0.0318173316	
-0.000729525980977	0.0261065726412	0.0233147023	
-0.000722652579212	0.026123585717	0.0243085531	
-0.000719342494092	0.026131780823	0.0211570958	
-0.00071054226027	0.0261535746514	0.0200421301	
-0.000705091498247	0.0261670780218	0.0190081041	
-0.000698864818211	0.0261825078361	0.0220285567	
-0.000691351393215	0.0262011322318	0.0328835017	
-0.000686503406881	0.02621315298	0.025502109	
-0.000677246083587	0.0262361144134	0.018726071	
-0.000670498860505	0.0262528561763	0.0233225066	
-0.000660613531209	0.0262773939936	0.0295473094	
-0.00065464843417	0.0262922063042	0.024865611	
-0.000648142664719	0.0263083658846	0.0246784509	
-0.000642950657304	0.0263212657411	0.0239530595	
-0.000636438820832	0.0263374491929	0.0273969167	
-0.000629014843734	0.0263559054975	0.0266337206	
-0.000620335100002	0.0263774917426	0.0238742344	
-0.000614705515479	0.0263914969765	0.020785541	
-0.000612188844137	0.0263977591099	0.0237007438	
-0.000605681346862	0.0264139548328	0.0191964104	
-0.000596469140351	0.0264368902962	0.0279400386	
-0.000586775389906	0.0264610351642	0.0276971077	
-0.000577085062679	0.0264851822668	0.0225776956	
-0.000572398803172	0.026496863704	0.0303376261	
-0.000564506553309	0.0265165423871	0.0221957243	
-0.000553401590319	0.0265442437555	0.0253867773	
-0.000544905139511	0.0265654476792	0.0334297233	
-0.000538760360495	0.0265807878452	0.0313711218	
-0.000532813081085	0.0265956390547	0.0327650564	
-0.000523184866552	0.0266196906122	0.0200313851	
-0.000516866416607	0.0266354800044	0.0221966409	
-0.000508018817233	0.0266575971866	0.0251099883	
-0.000495879725404	0.0266879568568	0.0245305426	
-0.000486991795056	0.0267101959978	0.0211952299	
-0.000478363771312	0.0267317933451	0.0238938011	
-0.000471110302184	0.0267499564588	0.024702225	
-0.000463122604042	0.0267699649869	0.0259356232	
-0.0004549791403	0.026790371091	0.0248446485	
-0.000445520765252	0.0268140814962	0.0219322366	
-0.000440831515805	0.0268258403081	0.0197767496	
-0.000431515913237	0.0268492075328	0.0249642268	
-0.000419848977092	0.026878486554	0.0276984644	
-0.000413634319698	0.0268940889068	0.0216719806	
-0.000404708263112	0.0269165059806	0.0306337286	
-0.000395968525964	0.0269384637489	0.0246394106	
-0.000388594706811	0.0269569964031	0.0224965318	
-0.000378192831364	0.0269831497842	0.0284385053	
-0.000370678914469	0.0270020494753	0.0232469228	
-0.000364548851776	0.0270174730173	0.0250738664	
-0.000356477989846	0.0270377860688	0.0225907607	
-0.000350130148896	0.0270537676315	0.0222957905	
-0.000345983115838	0.0270642107691	0.0352558215	
-0.000336953006295	0.0270869571495	0.0313390498	
-0.000332036198624	0.0270993461272	0.020397471	
-0.000321959850467	0.0271247440471	0.0243765805	
-0.000313422494777	0.0271462716313	0.0280732592	
-0.000307221924008	0.0271619118732	0.0301301351	
-0.000302010210436	0.0271750611091	0.0255854847	
-0.000294811808524	0.0271932277055	0.034715229	
-0.000290775457522	0.0272034167313	0.0219685388	
-0.000284130711183	0.0272201940694	0.0326619332	
-0.00027940152177	0.0272321377645	0.0229615696	
-0.000272904305142	0.0272485506595	0.0229104321	
-0.00026581181086	0.0272664725911	0.029677695	
-0.000251782253719	0.0273019399092	0.0208075384	
-0.000245058756572	0.02731894482	0.0210159932	
-0.000235505235285	0.027343115845	0.0253009316	
-0.000221549194805	0.0273784434013	0.021911624	
-0.000213729828973	0.0273982461771	0.0252454665	
-0.000207380773527	0.0274143302346	0.0219598604	
-0.000200246355866	0.0274324090694	0.026556299	
-0.000196946242767	0.027440773525	0.0270077389	
-0.00019069984983	0.027456608842	0.0270993017	
-0.000184662031642	0.0274719194132	0.0289782858	
-0.000176848755719	0.0274917380051	0.0257473899	
-0.000168719835545	0.027512364238	0.0262552983	
-0.000162920463821	0.0275270838592	0.0288462826	
-0.000157244884195	0.0275414927897	0.0273858183	
-0.000149373353989	0.0275614824535	0.0216779244	
-0.000143388335409	0.0275766858044	0.0281367161	
-0.000133611574212	0.027601529353	0.0273079084	
-0.000125443442409	0.0276222931114	0.0229664415	
-0.000121561042067	0.0276321648566	0.0231702201	
-0.000117327533207	0.0276429312032	0.0344205944	
-0.000108910468441	0.0276643425606	0.022939392	
-9.81798934742e-05	0.0276916500204	0.0238758105	
-8.96656584848e-05	0.0277133260281	0.023188423	
-8.23943981431e-05	0.027731843724	0.0371606695	
-7.34800141695e-05	0.0277545536435	0.0382180908	
-6.55706751381e-05	0.0277747102311	0.0261492202	
-5.35681112504e-05	0.0278053109115	0.0213683041	
-4.73703828306e-05	0.0278211180793	0.0328049288	
-3.43999417983e-05	0.0278542120702	0.0254728984	
-2.23439017812e-05	0.0278849889322	0.025871111	
-1.34657517027e-05	0.0279076630372	0.0243496478	
-7.2849099097e-06	0.0279234533347	0.0251125055	
8.85569390981e-07	0.0279443327677	0.0274679633	
1.18674706387e-05	0.0279724077755	0.0281131381	
1.82255370248e-05	0.0279886678354	0.0224386294	
2.57814813014e-05	0.0280079968535	0.0290485311	
3.17614350751e-05	0.0280232985406	0.0227819168	
4.02549959035e-05	0.0280450385583	0.031967027	
5.23908360064e-05	0.028076114402	0.0302774486	
5.72384456312e-05	0.0280885318148	0.0265251547	
6.16072354375e-05	0.0280997248054	0.0338338557	
6.69167439752e-05	0.0281133306286	0.0235036615	
7.37479091943e-05	0.0281308400762	0.0246752946	
8.01194060028e-05	0.0281471756921	0.0259830223	
8.59357486558e-05	0.0281620916566	0.0238434752	
9.02313127793e-05	0.0281731098529	0.0226350584	
9.69727443778e-05	0.028190405603	0.0303606975	
0.000103160815585	0.0282062858058	0.0304844803	
0.000113229607301	0.0282321334261	0.0396839208	
0.000119312492973	0.0282477538999	0.0283382157	
0.000128243543442	0.0282706952125	0.0377112256	
0.000135914075903	0.028290405187	0.0306245598	
0.00014207928253	0.0283062515175	0.0288160858	
0.000152403897598	0.0283327974733	0.0324225765	
0.000160347842283	0.0283532298718	0.0409771036	
0.000166363702553	0.0283687074111	0.0264482191	
0.000175566393865	0.0283923911782	0.0248071143	
0.000180241772798	0.0284044269165	0.0296203288	
0.000188207248527	0.0284249374417	0.0285607045	
0.000194443549382	0.0284409999953	0.0279965513	
0.00020566114004	0.028469902627	0.0264318498	
0.000209449447244	0.0284796662725	0.0252489846	
0.000221880255421	0.0285117146005	0.02266038	
0.00022698601376	0.0285248825018	0.0225165068	
0.000234051289477	0.0285431084263	0.0307919476	
0.000242981489549	0.0285661524507	0.0269671603	
0.000252209358143	0.0285899730919	0.0218929349	
0.000263802044369	0.0286199104458	0.0303465313	
0.000269364863093	0.0286342808856	0.028017086	
0.000277149346222	0.0286543958007	0.0256358739	
0.000283377021939	0.0286704923645	0.0195966788	
0.000288836222257	0.028684605878	0.0289033081	
0.00029878476967	0.0287103332858	0.0259009425	
0.000310339127788	0.0287402258814	0.0341845637	
0.000316974668507	0.0287573989272	0.0307022458	
0.000327903672961	0.0287856932482	0.0305275021	
0.000334042037222	0.0288015902268	0.0238428563	
0.000341322167712	0.0288204490049	0.0253738373	
0.000346692827064	0.0288343647955	0.0314918755	
0.000356025914834	0.0288585543865	0.0242362954	
0.000361713308188	0.0288732992861	0.0283615168	
0.000366026706396	0.02888448417	0.0224998947	
0.000372747903186	0.0289019162988	0.0249078576	
0.000382356481294	0.0289268449481	0.0246916542	
0.000389181139497	0.0289445565149	0.0285940671	
0.000392989000979	0.0289544408029	0.023493205	
0.000400761246433	0.0289746201296	0.032437667	
0.000409435034495	0.0289971472153	0.0273114107	
0.000414212021438	0.0290095569176	0.028441977	
0.000423067248313	0.0290325670673	0.0251868027	
0.000430781208998	0.029052617957	0.0289435462	
0.000438847699074	0.0290735914421	0.0482665321	
0.000446510105061	0.0290935202032	0.0296090524	
0.000451240373665	0.0291058257966	0.0367175473	
0.00046117205425	0.0291316697858	0.0263987357	
0.000467683629996	0.0291486193037	0.0236276864	
0.000475940771821	0.0291701184669	0.0214862945	
0.000484800834048	0.0291931948689	0.027687296	
0.000490736000418	0.0292086575438	0.0266584229	
0.000495826324494	0.0292219219181	0.0297910894	
0.000504600717782	0.0292447921712	0.0223137933	
0.000510648560746	0.0292605600957	0.0360165516	
0.000515795209982	0.02927398123	0.0328954032	
0.000519401768308	0.0292833877374	0.0222057171	
0.000525723520963	0.0292998789717	0.0307947268	
0.000533035545543	0.029318958311	0.0460657173	
0.000537729840739	0.0293312099126	0.0350233882	
0.000545942354178	0.0293526488108	0.029333693	
0.000552805823808	0.0293705710094	0.0239318598	
0.000559378582576	0.0293877383542	0.0272952908	
0.000565068021986	0.0294026019274	0.0262662004	
0.000571748706118	0.0294200590935	0.0427609605	
0.000582195865435	0.0294473669727	0.0214169836	
0.000586819890216	0.0294594570823	0.0274949276	
0.000592602742967	0.0294745799863	0.0255943589	
0.000600408033635	0.0294949969121	0.0328191443	
0.000606269712007	0.0295103336131	0.0271543783	
0.000613347912385	0.0295288576481	0.0217913879	
0.000617585382543	0.0295399496303	0.0276205384	
0.000624234307496	0.0295573572825	0.0301699199	
0.000633584575163	0.029581844499	0.0251628494	
0.000642467998729	0.0296051168252	0.0319987984	
0.000650909339184	0.0296272379632	0.0250859308	
0.000657630068416	0.0296448549581	0.0374771011	
0.000665223363848	0.029664764362	0.0325116709	
0.000674969510065	0.0296903264887	0.0246418288	
0.000681683997293	0.029707942432	0.0321383555	
0.000691115947665	0.0297326950348	0.0267294301	
0.000696346472822	0.0297464253088	0.0283197591	
0.000702831380321	0.0297634519538	0.02457714	
0.000708386544797	0.0297780406349	0.0323116259	
0.000720389842601	0.0298095729813	0.0398410838	
0.000724536731981	0.0298204698975	0.0298172545	
0.000734720962211	0.0298472381796	0.0252461738	
0.000742907350603	0.0298687623725	0.0305710338	
0.000751298875057	0.0298908324331	0.0248814203	
0.000759376287714	0.0299120825836	0.0232504854	
0.000765810135741	0.0299290131831	0.0258090515	
0.000771189186203	0.0299431710572	0.0322043719	
0.000777442453216	0.029959633292	0.0286231156	
0.000783492461845	0.0299755638963	0.0274346692	
0.000786714731856	0.0299840500185	0.0339574408	
0.000792522568424	0.0299993478866	0.0260902528	
0.000797831502524	0.0300133343827	0.0516508626	
0.000807889343799	0.0300398391384	0.0282681843	
0.000814998621084	0.0300585793921	0.0267460812	
0.000823096371417	0.0300799309827	0.0373075292	
0.000833531365349	0.0301074541861	0.0233108712	
0.000844263574377	0.0301357717926	0.0268374463	
0.000855130320217	0.0301644551837	0.0331024343	
0.000865053841407	0.0301906583574	0.0253248734	
0.00087309790145	0.0302119054206	0.0270584087	
0.000880978266862	0.0302327258584	0.0318470792	
0.000895235549173	0.0302704089555	0.0238153607	
0.000905651847929	0.0302979517656	0.0246706594	
0.000914331436209	0.0303209099102	0.0325311902	
0.000921550749851	0.0303400107424	0.0291345726	
0.000933871518902	0.0303726199186	0.0276906197	
0.000949715436187	0.0304145739772	0.027122384	
0.000955539175327	0.0304300007133	0.029362645	
0.000963062457247	0.0304499339712	0.0328013875	
0.000970451830762	0.0304695174036	0.0364689656	
0.000975984069766	0.0304841822501	0.0354928626	
0.000985258581157	0.0305087732832	0.0354301466	
0.000992106464729	0.030526935162	0.0226299017	
0.00100030239366	0.0305486778452	0.0298841112	
0.00100655893333	0.0305652796462	0.0312805551	
0.00101371677457	0.0305842773605	0.03059133	
0.00101883501146	0.030597864546	0.026391261	
0.00102675215935	0.0306188865029	0.0283183696	
0.00103588906013	0.0306431541533	0.0240451308	
0.00104686065465	0.0306723045868	0.0276136599	
0.00105355773723	0.030690103331	0.023207222	
0.00106606385685	0.0307233513367	0.0278211033	
0.00107100713656	0.0307364970629	0.0339696438	
0.00107953629374	0.030759183846	0.0341574476	
0.00108564509306	0.0307754366518	0.028720955	
0.00109142856975	0.0307908269566	0.0356759499	
0.00109955398681	0.0308124543429	0.0393791459	
0.00110929692209	0.0308383947414	0.0307042509	
0.0011150852683	0.03085381007	0.0326149351	
0.00112019774488	0.0308674278949	0.0375396402	
0.00112471126936	0.0308794522316	0.0372289905	
0.00113131817571	0.0308970567035	0.0285932343	
0.00114103747945	0.0309229612857	0.0255922442	
0.00114476837454	0.03093290733	0.025825923	
0.00115409528839	0.0309577769008	0.0252466608	
0.00116278122129	0.0309809441706	0.026027018	
0.00117209256235	0.031005786844	0.0279898926	
0.00118056729294	0.0310284039992	0.0269492861	
0.00118773355489	0.0310475340162	0.0276692722	
0.00119602873375	0.0310696831924	0.035954069	
0.00120317530771	0.0310887702312	0.0247847691	
0.00121349417554	0.031116337618	0.0349342107	
0.0012199327612	0.0311335432938	0.0404879919	
0.00123072144393	0.0311623816474	0.0280227507	
0.00124263964214	0.0311942508739	0.0322642573	
0.0012535410714	0.0312234119575	0.0396212736	
0.00126119443152	0.0312438906213	0.0302071428	
0.00126861550122	0.0312637525217	0.030458202	
0.00127723256612	0.031286821321	0.0295287739	
0.00128415213842	0.0313053503459	0.0282697298	
0.00128877605936	0.0313177344219	0.0340303019	
0.00129440348677	0.0313328086118	0.0341523197	
0.00130206448737	0.0313533344702	0.028700233	
0.00131451403233	0.0313867007602	0.0246501773	
0.00132799745321	0.0314228528042	0.0313738112	
0.00134158426153	0.0314592976273	0.0249597233	
0.00135161812615	0.0314862221612	0.0413473721	
0.0013570052655	0.0315006813334	0.02782373	
0.00136140479562	0.0315124915599	0.0330578528	
0.00137188471621	0.0315406307251	0.0303495812	
0.00137984622396	0.0315620139828	0.031684607	
0.00139098481738	0.0315919392778	0.0338942955	
0.00139419268048	0.0316005595516	0.0256207957	
0.0014024603977	0.0316227807991	0.0235730835	
0.00141276223308	0.0316504771649	0.0281703053	
0.00142198903464	0.0316752908312	0.03122646	
0.00142997287391	0.0316967675177	0.0283380961	
0.00143405672415	0.031707755206	0.0335197895	
0.00143894580224	0.0317209112002	0.0303475456	
0.00145553448742	0.031765564387	0.0419898617	
0.00146054753235	0.0317790629158	0.0378082199	
0.00147061116435	0.0318061673354	0.0365341577	
0.00147668777915	0.0318225375558	0.0351153048	
0.00148348977073	0.031840865532	0.034852809	
0.001489614053	0.0318573706802	0.0266416224	
0.00149875318497	0.0318820066885	0.0329722914	
0.0015070110825	0.0319042730879	0.0351709772	
0.00151619815942	0.0319290514775	0.0325945478	
0.00152400229932	0.0319501053888	0.0340850256	
0.00153465129572	0.0319788421518	0.0306338067	
0.0015427670563	0.0320007490875	0.0347906147	
0.00154806549616	0.0320150541041	0.0312902266	
0.0015573617522	0.0320401581647	0.0239418109	
0.00156146113447	0.0320512305679	0.0336238336	
0.00157207562757	0.0320799065804	0.0365637771	
0.00158132409534	0.0321048995986	0.0349395837	
0.00159428176817	0.0321399279967	0.0309156012	
0.00160161223377	0.0321597504056	0.0424438954	
0.00161195030956	0.0321877130956	0.0283757569	
0.00162178557647	0.0322143237596	0.0258188267	
0.00162572845946	0.0322249939533	0.0348554959	
0.0016352751514	0.0322508342908	0.034080304	
0.00164139762751	0.032267410038	0.0242036909	
0.00164862627403	0.0322869844493	0.0268419645	
0.0016589656766	0.0323149897184	0.030671858	
0.00166913428736	0.0323425407011	0.0254971744	
0.00167577720386	0.0323605435643	0.0317277235	
0.00168039707751	0.0323730658806	0.0347328783	
0.00168642387849	0.0323894042684	0.0282609383	
0.00169442001999	0.0324110859006	0.032124824	
0.00170413993444	0.032437448388	0.0304564017	
0.00171632082084	0.0324704961109	0.0298218213	
0.00172198589767	0.0324858699119	0.0433583807	
0.00172888559479	0.0325045976254	0.0319306003	
0.0017362318878	0.0325245416472	0.0278526979	
0.00174623571178	0.03255170727	0.0296672128	
0.00175617305754	0.0325787001492	0.0297759399	
0.00176204425116	0.0325946517499	0.0269100548	
0.00176841143235	0.0326119539625	0.0300385075	
0.00178317182671	0.0326520761241	0.0282733448	
0.00179124657558	0.0326740323492	0.0346485746	
0.00180068689202	0.0326997081554	0.0346433909	
0.00180783132633	0.0327191442188	0.0329317426	
0.00181407088263	0.0327361218498	0.030204675	
0.0018276817029	0.032773166921	0.0342966604	
0.0018353703621	0.0327940997629	0.0317142612	
0.0018431586344	0.0328153084618	0.0302973902	
0.00185013738508	0.0328343166788	0.0281065933	
0.00186049477653	0.0328625343061	0.0283668871	
0.00186507252832	0.0328750085395	0.0365999131	
0.00187216171747	0.0328943295382	0.0251431654	
0.0018806677947	0.0329175172346	0.0318057961	
0.00189128456223	0.0329464664771	0.0353371944	
0.0019025564864	0.0329772115932	0.0338402206	
0.00191159472129	0.0330018711353	0.0275396461	
0.00192147563873	0.0330288369325	0.0323209184	
0.00192522538202	0.0330390722181	0.0304444323	
0.00193350804395	0.0330616843246	0.0314125593	
0.00194498608309	0.0330930285765	0.0378639122	
0.00194867926618	0.0331031160486	0.0294480518	
0.00195836326445	0.0331295715849	0.0346624165	
0.00196644670545	0.0331516600077	0.027188569	
0.00197421698698	0.0331728973467	0.0282567042	
0.00198395625191	0.0331995226251	0.0270058183	
0.00199309334131	0.0332245081474	0.0364867544	
0.00199918128528	0.0332411592059	0.0326673212	
0.00201077915346	0.033272888065	0.0294561237	
0.00201850104224	0.0332940187907	0.029274685	
0.00202417098187	0.0333095372494	0.0386622879	
0.00203467855847	0.0333383025107	0.0278317338	
0.00204085731093	0.0333552211335	0.0334689361	
0.00204464388235	0.0333655909024	0.0374080337	
0.00205226821495	0.0333864738548	0.0265778906	
0.00205859340773	0.0334038017496	0.02977821	
0.00206527002003	0.0334220955732	0.0277674497	
0.00207495321908	0.0334486332574	0.031478666	
0.00208751036815	0.0334830575655	0.0301388651	
0.0020956992979	0.0335055130443	0.0329458924	
0.00209936757874	0.0335155737116	0.0365167937	
0.00210658354869	0.033535367194	0.0327958894	
0.00211451086363	0.033557116306	0.0408248108	
0.00211937177586	0.0335704548166	0.0462231315	
0.00212548027492	0.0335872191999	0.0328815154	
0.00213221222366	0.0336056977596	0.0288333715	
0.00213840711119	0.03362270506	0.030113078	
0.00214499238044	0.0336407871733	0.0275929525	
0.0021511479337	0.0336576922094	0.0372299463	
0.00215870459227	0.0336784488778	0.0353650679	
0.00216633719055	0.0336994183474	0.0310710666	
0.0021723679181	0.0337159898947	0.035118106	
0.00217808474902	0.0337317013328	0.0294114825	
0.0021840906434	0.0337482097442	0.0360661186	
0.00219014941908	0.0337648661518	0.0303754121	
0.00220262544992	0.0337991728186	0.0329119795	
0.0022065401972	0.0338099399263	0.0326917198	
0.00221012143573	0.0338197907185	0.0349040315	
0.00221717695829	0.0338392008042	0.0304096571	
0.00222900476579	0.0338717476939	0.0333104465	
0.00223926904672	0.0339000003094	0.0359076318	
0.00225557627763	0.0339449017358	0.0367366954	
0.00227029462653	0.0339854445015	0.0387436915	
0.00227931478285	0.0340102987912	0.0267947204	
0.00229121514498	0.034043098077	0.0266338701	
0.00229906137748	0.0340647290226	0.028304774	
0.00230878092831	0.0340915304717	0.0307137529	
0.0023158347717	0.0341109854639	0.0372776205	
0.0023238394097	0.0341330670587	0.0382353823	
0.00233199337415	0.0341555652182	0.0320281534	
0.00233861468273	0.034173837957	0.0284338202	
0.00234648603815	0.0341955644328	0.0287800485	
0.00235439535996	0.0342174000725	0.0344140401	
0.00236015167541	0.0342332945551	0.0306940821	
0.00236950859257	0.0342591360452	0.0332195526	
0.00237930916641	0.0342862093477	0.0343016183	
0.00238314425707	0.0342968052989	0.0465339645	
0.00239071755091	0.0343177325131	0.0300359658	
0.00240008097511	0.0343436118808	0.0344320634	
0.0024081405688	0.0343658924834	0.0284005191	
0.00241717495633	0.0343908732264	0.0330696568	
0.00242453236278	0.0344112211575	0.035334821	
0.00242971038903	0.0344255439471	0.0330697586	
0.00243575830541	0.0344422752526	0.0360430976	
0.00244069201607	0.0344559260185	0.0376730834	
0.00245001106665	0.034481714861	0.0379037584	
0.00245913692747	0.0345069748575	0.0407642642	
0.00246866713324	0.0345333601502	0.0301593263	
0.00247870187491	0.0345611490071	0.0346326271	
0.00248986333754	0.0345920661196	0.0327350363	
0.00249579561878	0.0346085019162	0.0339622978	
0.00250229957053	0.0346265243143	0.0340601271	
0.00250867853729	0.0346442031692	0.033005535	
0.00251137538184	0.0346516781129	0.0347528917	
0.00251669325829	0.0346664193112	0.0446850949	
0.002525826409	0.0346917409475	0.0343897802	
0.00254246856658	0.0347378957688	0.0298715261	
0.00254786805186	0.0347528745365	0.0341598755	
0.00255845099112	0.034782238464	0.0321007603	
0.00256339517235	0.0347959594022	0.0348227277	
0.00257096618985	0.0348169734311	0.0321302272	
0.00257857874149	0.034838106611	0.0462793284	
0.00258473153499	0.0348551901923	0.0337013129	
0.00259296776103	0.0348780624985	0.0330000815	
0.00260095645029	0.0349002517058	0.03623504	
0.00261159042451	0.0349297949868	0.0347097437	
0.00261921107421	0.034950971277	0.0287355532	
0.00262925458583	0.0349788861057	0.0319872191	
0.00263361068591	0.0349909954798	0.0324998386	
0.00264064735361	0.035010559122	0.0287320039	
0.00264928866231	0.0350345885268	0.0343245788	
0.00265729792345	0.0350568647537	0.0318321642	
0.00266669233832	0.0350829988989	0.0391824462	
0.00268004049667	0.0351201418537	0.041681282	
0.00269343794703	0.035157433704	0.0415689137	
0.00270257693502	0.0351828788374	0.0312516374	
0.00270863443945	0.0351997473833	0.0429977311	
0.00271893020655	0.0352284238485	0.0321101419	
0.0027275641236	0.0352524769274	0.0353424586	
0.00273409776104	0.0352706820885	0.0320692977	
0.00274710638415	0.0353069372152	0.0347847273	
0.00275605091715	0.0353318720382	0.0279199387	
0.00276265226563	0.0353502780364	0.0343860935	
0.00276662078395	0.0353613444813	0.0417501069	
0.0027805316292	0.0354001436821	0.0424135657	
0.00278719837675	0.0354187425328	0.0283240971	
0.00279830905022	0.0354497453468	0.033454533	
0.00280420969662	0.0354662135032	0.0366719086	
0.0028104611214	0.0354836630748	0.04437075	
0.00281704762448	0.0355020506452	0.0376388796	
0.00283104951526	0.0355411489621	0.0363074782	
0.00284287872766	0.0355741900831	0.0350114451	
0.002846754227	0.0355850169798	0.0402715814	
0.00285634718451	0.0356118207005	0.0323993692	
0.00286179401972	0.0356270423128	0.0269444554	
0.00286854726935	0.0356459174031	0.0313829681	
0.00287366373402	0.0356602196519	0.0354796733	
0.00288002915073	0.0356780154442	0.0356917444	
0.0028881515948	0.0357007270557	0.0440768452	
0.00289820667125	0.0357288483417	0.0324653543	
0.00290552386194	0.0357493164951	0.034103245	
0.00291338451712	0.0357713085956	0.0333900652	
0.00292053540332	0.0357913182955	0.0454669395	
0.00292669498504	0.0358085566706	0.0315350069	
0.00293429519295	0.0358298300773	0.041984769	
0.00294344095478	0.0358554343359	0.030097058	
0.00294850138472	0.0358696036269	0.0295023867	
0.0029584454789	0.0358974518845	0.0339473769	
0.00296859087022	0.0359258701747	0.0333448519	
0.00297576884072	0.0359459802509	0.0354338978	
0.0029886655834	0.0359821202328	0.0328242149	
0.00299748358676	0.0360068364274	0.0355576898	
0.0030040914535	0.0360253609043	0.0325694927	
0.00300937322003	0.0360401697192	0.0307539334	
0.00301813294312	0.0360647336589	0.0333122886	
0.0030339430094	0.0361090799699	0.0331413448	
0.00304701802105	0.0361457661135	0.0361706627	
0.00305567246729	0.036170054653	0.0396735544	
0.00306059887764	0.0361838825587	0.0375793874	
0.00307360755595	0.0362204035839	0.0513931611	
0.00307916783606	0.0362360168308	0.032978335	
0.00308459654778	0.0362512624333	0.0317449678	
0.00309791503766	0.0362886726374	0.0372636909	
0.00310740584501	0.0363153377985	0.0418505279	
0.00311850331743	0.0363465238591	0.0419240392	
0.00312670135912	0.0363695666868	0.0376684261	
0.00313484955369	0.0363924733826	0.0341246943	
0.00314428784639	0.0364190118276	0.0303048833	
0.00316038376022	0.0364642822896	0.0418685344	
0.00316615872757	0.0364805283854	0.034434168	
0.00317535939748	0.0365064157219	0.0317577476	
0.0031815191505	0.0365237498221	0.0395376867	
0.00318856320404	0.0365435751688	0.038480322	
0.0031934713378	0.0365573907416	0.035670556	
0.00319918106772	0.0365734644579	0.036535988	
0.00320292673634	0.0365840100989	0.0309823362	
0.00320744428409	0.036596730003	0.03317082	
0.00321729384004	0.036624467212	0.0351581003	
0.00322627452889	0.0366497625698	0.0320932857	
0.00323779140532	0.0366822083533	0.0347748819	
0.00325301524622	0.0367251094098	0.0361212467	
0.00325899062398	0.0367419518167	0.0318005644	
0.00326562329374	0.0367606493177	0.0460823736	
0.00327042462765	0.0367741858737	0.0388095965	
0.00327776992644	0.0367948972961	0.0319932893	
0.00328792053679	0.0368235239463	0.0338093937	
0.00329653792384	0.0368478312835	0.0400697808	
0.00330676828538	0.0368766939427	0.0385955683	
0.00331825123017	0.0369090976495	0.0317690014	
0.00332851192919	0.0369380587004	0.0470655415	
0.00333567174017	0.0369582709953	0.03428376	
0.00334405987304	0.0369819545938	0.0389939965	
0.00335143801795	0.0370027898442	0.0335642625	
0.0033599850554	0.0370269298222	0.0352591064	
0.00336936087577	0.0370534153636	0.0359909923	
0.00337980847191	0.0370829344136	0.0321646519	
0.0033867977181	0.037102685555	0.0323468402	
0.00339414954233	0.037123464297	0.0403217743	
0.00340192887694	0.0371454546487	0.0291571379	
0.00340662421838	0.0371587289262	0.034610647	
0.00341450639667	0.0371810155518	0.0413422451	
0.00342767778201	0.0372182650404	0.0427388191	
0.00343313506237	0.0372337014144	0.0329788283	
0.00344595216878	0.0372699622219	0.0356307309	
0.00345633191127	0.0372993342154	0.0426307894	
0.00346094607813	0.0373123930441	0.0380235303	
0.0034647826619	0.0373232520903	0.0324087651	
0.00347396184889	0.037349236131	0.0321405417	
0.0034798953665	0.0373660349604	0.0339702604	
0.00349116921561	0.0373979585766	0.0347213994	
0.00349578494164	0.0374110307335	0.0338062373	
0.00350424232452	0.0374349858641	0.0397176581	
0.00351929392591	0.037477628547	0.0482089999	
0.00353174827731	0.037512922373	0.0354647208	
0.00353854121888	0.0375321761673	0.0353023003	
0.00354891522652	0.0375615849419	0.0299671509	
0.00355792699853	0.0375871367485	0.0431163093	
0.00356518516873	0.0376077196427	0.0349745328	
0.00357688570931	0.0376409063487	0.0416122109	
0.00358325612435	0.0376589781327	0.0312645818	
0.00358753195568	0.0376711091723	0.035508787	
0.00359430149029	0.0376903171664	0.034060018	
0.00360009501923	0.0377067577923	0.0394077686	
0.00360518449631	0.0377212019853	0.034681049	
0.00360953255053	0.0377335430891	0.0337362696	
0.00361623588241	0.0377525711843	0.0377672276	
0.00362568025122	0.0377793840948	0.036159928	
0.00363357139626	0.0378017910182	0.0396703129	
0.00364421206948	0.0378320105153	0.0392814975	
0.00364951691237	0.037847078524	0.039252422	
0.00365798110999	0.0378711235543	0.0433986737	
0.00366129490886	0.0378805384104	0.0361385007	
0.00367005724134	0.037905435949	0.0351580626	
0.00368645571913	0.0379520420086	0.0359603894	
0.00369785927646	0.0379844604226	0.0333516062	
0.00370929804176	0.0380169858311	0.0421373515	
0.00371683253679	0.0380384134622	0.0344812542	
0.00372621724348	0.0380651071569	0.0341103613	
0.00373519737073	0.0380906544041	0.036662874	
0.0037475470491	0.0381257944708	0.0409640085	
0.00375816093118	0.0381560018337	0.0349190715	
0.00376415415319	0.0381730612838	0.0326368965	
0.00377109558031	0.0381928220975	0.0323176593	
0.00377999772677	0.0382181683428	0.0340037917	
0.0037870164895	0.0382381551073	0.040381035	
0.00379432156365	0.0382589598894	0.0431906775	
0.00381124887018	0.0383071793045	0.0379681392	
0.00382057088116	0.0383337404561	0.042630782	
0.00382703295568	0.038352155432	0.0380660584	
0.00383322480585	0.0383698023624	0.042137543	
0.0038424394807	0.0383960680613	0.0347471823	
0.0038488997608	0.0384144851701	0.0419733582	
0.00385660207625	0.0384364458894	0.0342909771	
0.00387109241522	0.0384777687176	0.0362292886	
0.00388009037314	0.0385034340264	0.0432620138	
0.0038913522533	0.0385355626225	0.0398853461	
0.0039007517365	0.0385623829764	0.0417498726	
0.00390973856211	0.038588030036	0.0389762491	
0.00392226256557	0.0386237784687	0.0320404253	
0.00393024441717	0.0386465659327	0.0401181284	
0.00393618754417	0.0386635351014	0.0419735595	
0.0039425405192	0.0386816764518	0.0383381933	
0.00395598912125	0.038720086513	0.0356031183	
0.00396481843407	0.0387453085052	0.0386121555	
0.00397575343259	0.0387765510279	0.0381601805	
0.00398096232052	0.0387914354995	0.0393446785	
0.00398986573971	0.0388168802671	0.0355486472	
0.00400013209191	0.0388462249911	0.0383179834	
0.00400872694499	0.0388707960127	0.0387981369	
0.00402094688402	0.0389057367313	0.0328101606	
0.00403025446654	0.0389323550245	0.0567047253	
0.00403776707597	0.0389538430687	0.0372467618	
0.00404147325105	0.038964444727	0.0365891577	
0.00405968197596	0.0390165412652	0.0385448065	
0.00406786476616	0.0390399581224	0.033828375	
0.00407908332363	0.0390720677994	0.0334424371	
0.00408969103305	0.0391024347399	0.04126137	
0.00410087161263	0.039134447557	0.0377972055	
0.00410831763183	0.0391557707429	0.0364362372	
0.00411295353375	0.0391690479413	0.0441861858	
0.00411956572393	0.0391879870129	0.0398027621	
0.00412824895684	0.0392128613013	0.036726382	
0.00413859564892	0.0392425055265	0.0357662842	
0.00414296578537	0.0392550279135	0.0453039341	
0.00415041871655	0.0392763859917	0.0465792575	
0.00416665270033	0.03932291738	0.0329938652	
0.0041737947788	0.0393433926682	0.0381229034	
0.00418601439252	0.0393784301335	0.0389151054	
0.00419331824604	0.0393993759594	0.041998872	
0.00419855848797	0.0394144053652	0.0456142977	
0.00420692377807	0.0394384003372	0.0388716217	
0.00421743340537	0.0394685508068	0.0440846585	
0.00423148655243	0.0395088752152	0.0346235714	
0.00423838335554	0.0395286684515	0.03921871	
0.00424981354193	0.0395614770261	0.0377927922	
0.0042603983517	0.0395918645344	0.0348573107	
0.00427318895745	0.0396285915569	0.0337574725	
0.0042774889223	0.0396409402146	0.0448948742	
0.00428518119418	0.0396630330605	0.0370183583	
0.00429445356964	0.0396896677494	0.0381512929	
0.00430268210514	0.0397133073703	0.0379186863	
0.00431884064456	0.0397597380794	0.0361151501	
0.0043307835823	0.0397940632212	0.0348206726	
0.00433679483879	0.0398113426286	0.0454252556	
0.00434749022062	0.0398420906965	0.042510373	
0.0043557179843	0.0398657481968	0.0403285838	
0.00436819113305	0.0399016184658	0.0360666939	
0.00437411190078	0.0399186478892	0.0345493682	
0.0043819204335	0.0399411093794	0.0398613607	
0.00438972790588	0.0399635705921	0.0318878842	
0.00439900939717	0.0399902759903	0.0464577587	
0.00440435124344	0.0400056477186	0.03634283	
0.00441088568228	0.0400244530143	0.0370744006	
0.00441849619157	0.040046357538	0.0432506238	
0.00443139766018	0.0400834964376	0.0483635914	
0.00443849411358	0.0401039278846	0.0417980993	
0.00444943562815	0.0401354341046	0.0331324336	
0.00445873703491	0.0401622218339	0.0380061218	
0.00446834912928	0.0401899083976	0.0344145391	
0.00447246537128	0.040201766034	0.0351677472	
0.00448257454677	0.0402308906864	0.0350453846	
0.0044938027209	0.0402632445152	0.0389397068	
0.00449911459871	0.0402785525681	0.0409297725	
0.00450834807693	0.0403051650737	0.0420656341	
0.00452230714439	0.040345404715	0.0446000927	
0.00454214610541	0.0404026090348	0.043080781	
0.00455860012003	0.0404500662004	0.0379222168	
0.00457287884784	0.0404912589385	0.0364151739	
0.00458257629576	0.0405192402022	0.0329919142	
0.00459596775669	0.0405578869912	0.0413977524	
0.00460842790913	0.0405938530801	0.0378468806	
0.00461922943196	0.0406250369903	0.0400116645	
0.00463102982925	0.0406591103996	0.0454031798	
0.0046410457741	0.0406880359434	0.0365670554	
0.00465298384123	0.0407225181089	0.0472187809	
0.00466687753749	0.0407626566435	0.0340147768	
0.0046796502265	0.0407995638929	0.0374664812	
0.00468678184179	0.0408201740354	0.0392060719	
0.00469488423381	0.0408435923169	0.0375814698	
0.00470123278062	0.0408619434211	0.052735818	
0.00471026721226	0.0408880612876	0.0330403243	
0.00472504839588	0.0409308000299	0.0432249176	
0.00473860275445	0.0409699995959	0.0389804522	
0.00474843764735	0.0409984472067	0.0417504484	
0.00475840298281	0.0410272762655	0.0588037375	
0.00477708081056	0.0410813211851	0.045136124	
0.00479555932225	0.0411348036951	0.0495266199	
0.00480312599196	0.0411567080666	0.0381712709	
0.00481644916009	0.0411952824044	0.0384870353	
0.00482291339669	0.0412140008426	0.0378734016	
0.00483046354468	0.0412358659302	0.0436575049	
0.00483892605787	0.0412603760035	0.0440062177	
0.00484959992366	0.0412912950443	0.0387624478	
0.00486144943522	0.0413256250625	0.0417388043	
0.00487348242106	0.0413604925203	0.0399249445	
0.00488136993962	0.0413833510482	0.0440923158	
0.00489714223258	0.0414290677548	0.0383300662	
0.00490701151676	0.0414576794665	0.034692446	
0.00491896381429	0.0414923352597	0.0402551167	
0.00493174034635	0.0415293873171	0.0420159531	
0.0049386201697	0.0415493415948	0.0414739434	
0.00495540692381	0.0415980379835	0.0381481422	
0.00496404471801	0.0416230996121	0.0357612063	
0.00498590352583	0.0416865339239	0.0419925247	
0.00499340534641	0.0417083086199	0.0366984486	
0.00500679010381	0.0417471646202	0.041899013	
0.00501453269466	0.0417696446376	0.0387234558	
0.00502585098642	0.0418025107006	0.0480221268	
0.00503580641269	0.0418314234601	0.0349474588	
0.00505064461876	0.0418745241448	0.0401903025	
0.00505976343881	0.0419010159686	0.0372352071	
0.00507137104824	0.041934742896	0.044952764	
0.00507974518305	0.0419590779551	0.0439323121	
0.00509402262345	0.0420005742117	0.0508854009	
0.00510263324899	0.0420256041575	0.0370738636	
0.00511589652725	0.0420641643862	0.0390047088	
0.00513097307463	0.0421080046017	0.0396640338	
0.0051421738553	0.0421405803905	0.0459999731	
0.00515163155859	0.042168090468	0.038424548	
0.0051616854815	0.042197338573	0.0453136856	
0.00517086796801	0.0422240549538	0.0387021734	
0.00518796059337	0.042273794431	0.035775212	
0.00519808807631	0.0423032706362	0.0400618499	
0.00521343055138	0.0423479326051	0.0399387822	
0.00522065291362	0.0423689600102	0.0480894633	
0.00522932933709	0.0423942234294	0.0466514676	
0.00523642665628	0.0424148910398	0.0393879408	
0.00524668955472	0.0424447802811	0.0436253812	
0.00525881605932	0.0424801021325	0.0370389065	
0.00527297355553	0.0425213468182	0.0423441236	
0.00528195611888	0.0425475194	0.0519313207	
0.00528992719968	0.042570747346	0.0417741686	
0.0052994607239	0.0425985314139	0.0373514381	
0.00530963265264	0.0426281797584	0.0445301812	
0.00532197480524	0.0426641588748	0.0421766399	
0.00533143922843	0.0426917528374	0.0370147657	
0.00534306499681	0.0427256528455	0.040546708	
0.00535098053726	0.0427487369235	0.0506604079	
0.00536192408688	0.042780655389	0.0464813877	
0.00537267646805	0.0428120205806	0.0424480265	
0.00538039811906	0.0428345476148	0.0430910787	
0.00538871735548	0.0428588204847	0.0432521053	
0.00539665866547	0.0428819930517	0.0419073954	
0.00540800361852	0.0429151013745	0.0385711064	
0.00541691784984	0.0429411193437	0.0407630206	
0.00543005765389	0.0429794757695	0.0396600868	
0.00544100727987	0.0430114436345	0.03974148	
0.00544738974378	0.0430300794953	0.0449236872	
0.00545582457654	0.0430547102348	0.0415244125	
0.00546856686611	0.0430919241479	0.0472681081	
0.00547613408659	0.0431140270198	0.040541399	
0.00548861455191	0.0431504853455	0.0434515222	
0.00549898601718	0.0431807870496	0.0408066219	
0.0055106547869	0.0432148836191	0.0392912485	
0.00551545968019	0.0432289251074	0.0384645826	
0.00552510858181	0.0432571248804	0.0509016311	
0.00553888608357	0.0432973966048	0.0363379122	
0.00554984636216	0.0433294383877	0.0420791347	
0.00556392226173	0.0433705947685	0.0492931484	
0.00557397545059	0.043399993477	0.0470090249	
0.00558438279585	0.043430431609	0.0463679065	
0.00559557286486	0.0434631632124	0.0422556515	
0.00561951779493	0.0435332183001	0.0519268891	
0.00563460017024	0.0435773547336	0.05063426	
0.00563998019009	0.0435931005203	0.0376956724	
0.00565279666063	0.0436306147428	0.0390845098	
0.00566886931381	0.0436776679847	0.0527907229	
0.00567962580004	0.0437091629677	0.0489745369	
0.00569331822572	0.0437492601658	0.0398904346	
0.00570579046493	0.0437857897709	0.0434911491	
0.00572299131482	0.043836177654	0.0451702128	
0.00573504348825	0.0438714891372	0.0429891777	
0.00574886215054	0.0439119823449	0.0416307115	
0.00575689286501	0.0439355179643	0.0400572292	
0.0057692113754	0.0439716240988	0.0392707018	
0.00578973717998	0.0440317976522	0.0442452345	
0.0057981258453	0.0440563940161	0.0492919447	
0.00581283393255	0.0440995252662	0.0422035792	
0.00581905603205	0.0441177736784	0.0433243407	
0.00583159154478	0.044154542269	0.0416337467	
0.00583982095506	0.0441786832692	0.0443456104	
0.00584959791449	0.0442073669624	0.0483373809	
0.00585802417312	0.0442320905312	0.0395976751	
0.00586790159082	0.0442610749825	0.03788372	
0.0058764013274	0.0442860193514	0.0415865352	
0.00589032884264	0.0443268979477	0.0435775231	
0.00590199316928	0.0443611388298	0.0473309702	
0.0059171024752	0.0444054992304	0.0453106265	
0.00592707203471	0.0444347736496	0.0391707967	
0.0059382607661	0.0444676319293	0.0425922475	
0.00594980389215	0.0445015352937	0.0452869761	
0.00596182951965	0.0445368604754	0.0461953603	
0.0059683145967	0.0445559123061	0.0432934996	
0.00599234278596	0.0446265142176	0.0475129092	
0.00600497611342	0.0446636422257	0.0515125584	
0.00601679541047	0.044698382591	0.0413173311	
0.00602893827786	0.0447340787521	0.055987524	
0.00603887611881	0.0447632963967	0.0496185158	
0.00604963696843	0.0447949373247	0.0458093515	
0.0060589383507	0.0448222898873	0.050818221	
0.00606673452656	0.0448452182419	0.0475353282	
0.00608658399789	0.0449036038656	0.0442567518	
0.00610713998708	0.0449640809896	0.0440561247	
0.00612034111295	0.0450029267364	0.0446198795	
0.00613986481229	0.0450603875386	0.0422398323	
0.00615748057968	0.045112243459	0.0459017518	
0.00616882697099	0.0451456492953	0.0476308375	
0.00617765707963	0.0451716495603	0.0467139213	
0.00619461016881	0.04522157486	0.0428798757	
0.00620783720555	0.0452605335719	0.038636277	
0.00621919879778	0.0452940022287	0.0419621831	
0.00623422069536	0.0453382595334	0.0418319312	
0.00624327049362	0.0453649253371	0.047894408	
0.00625579759178	0.0454018414538	0.0500918403	
0.00626860178051	0.0454395791939	0.0440306929	
0.00628133245233	0.0454771053241	0.0457279516	
0.00629653850522	0.0455219347276	0.0417702643	
0.00630200865457	0.0455380631887	0.040802458	
0.00632261978887	0.0455988424126	0.0434490084	
0.00633891054207	0.0456468907566	0.0448951285	
0.00634691917157	0.0456705146048	0.0434690812	
0.00635937657903	0.0457072653791	0.0404250462	
0.00637459706462	0.045752174023	0.0491050128	
0.00638229167439	0.0457748799778	0.0386998977	
0.00640222040019	0.0458336959024	0.0416529497	
0.0064113623581	0.0458606807502	0.0438970861	
0.00642997579938	0.0459156310011	0.0449383596	
0.00644029668647	0.0459461046737	0.0556804713	
0.00646236626169	0.0460112786258	0.0465127479	
0.00646723511224	0.0460256588796	0.0455569712	
0.00648213641333	0.0460696746451	0.0443398603	
0.00649883378649	0.0461190036501	0.0408630568	
0.00651290752235	0.0461605881748	0.053861072	
0.00653518534659	0.0462264259898	0.04991752	
0.00654487602207	0.0462550695593	0.041950478	
0.00656220121048	0.0463062861245	0.0414909377	
0.00656821545108	0.0463240674656	0.0433481212	
0.00658527823702	0.0463745201429	0.0395316414	
0.00659604045635	0.0464063472362	0.0539883174	
0.00661311307522	0.0464568431276	0.048613514	
0.00662767722025	0.0464999265123	0.0473766325	
0.00663737980803	0.0465286320158	0.0437530412	
0.00664657037464	0.046555825252	0.0455161617	
0.00665488116886	0.0465804175486	0.042999747	
0.00666486332292	0.0466099582258	0.0457002716	
0.00667953721346	0.0466533887207	0.0542384618	
0.00668683723894	0.0466749970573	0.041301409	
0.00669788890557	0.046707713367	0.0434619212	
0.00670955265899	0.0467422455305	0.0417671208	
0.00672212688094	0.0467794777309	0.0399411429	
0.00673215007689	0.046809159674	0.0412029143	
0.00674363432398	0.0468431718763	0.0407582026	
0.00675966177701	0.0468906458558	0.0473176062	
0.00677099472319	0.0469242190324	0.041440131	
0.00679950404995	0.047008692737	0.0435333162	
0.00681411817569	0.047052003834	0.0419235758	
0.00682487373628	0.0470838834636	0.0434663476	
0.00685498032426	0.0471731375973	0.0432480126	
0.00686828667578	0.0472125940092	0.0414817577	
0.00688239198568	0.0472544250882	0.0463552392	
0.00688956495918	0.0472756996439	0.0451435141	
0.0069035521805	0.0473171890534	0.0421656678	
0.00690919562603	0.0473339304396	0.0460233272	
0.00692901874302	0.0473927433259	0.0444116622	
0.00693776042817	0.0474186824681	0.0435073772	
0.0069519372105	0.0474607537854	0.0503970949	
0.00696649648771	0.0475039661814	0.0469098536	
0.0069788495109	0.0475406350905	0.0478942819	
0.00699089913035	0.0475764075631	0.0509778185	
0.00700625200713	0.0476219926166	0.045080989	
0.00701967286169	0.047661846691	0.0477139146	
0.00703473228559	0.0477065726928	0.0504284602	
0.00704392818631	0.0477338873854	0.0427359369	
0.00706193020379	0.04778736593	0.0452195728	
0.00707473369885	0.0478254068222	0.0452563034	
0.00708638660273	0.0478600331848	0.0489134384	
0.00710621308561	0.0479189559842	0.051043172	
0.00712752475647	0.0479823050171	0.0499276345	
0.00714364327834	0.0480302258914	0.0455927364	
0.00716521830378	0.048094380563	0.0502059141	
0.00718436888128	0.0481513369459	0.0428740744	
0.00719586189	0.0481855236354	0.0553572778	
0.00720779641607	0.0482210275664	0.0462962005	
0.00721653408553	0.0482470237236	0.0487542946	
0.0072370622624	0.0483081071962	0.0477264288	
0.00725029382836	0.0483474851816	0.0617647098	
0.00726324868125	0.0483860443916	0.0451938702	
0.00727188727401	0.0484117591613	0.0427918347	
0.00728613251558	0.0484541679673	0.0491928999	
0.00729803624639	0.0484896103183	0.0476262747	
0.00731186381437	0.0485307856904	0.0460917654	
0.00732936741384	0.0485829150909	0.0455000544	
0.00733888621241	0.0486112676549	0.0439714835	
0.00735665771428	0.0486642083538	0.048307127	
0.00736702074145	0.0486950835116	0.0483855352	
0.00738267619547	0.0487417323568	0.0508482004	
0.00740101051463	0.0487963721173	0.043592872	
0.00741564220824	0.048839984041	0.0478677321	
0.00743127885129	0.0488865979274	0.0419200623	
0.00744855271421	0.0489381003546	0.0466753994	
0.00746497158684	0.04898706127	0.0468839126	
0.00748271967074	0.0490399942747	0.0518946837	
0.00750468163632	0.0491055070919	0.0479987434	
0.00751459702516	0.0491350891916	0.0441882876	
0.00752237908847	0.0491583085183	0.0462419505	
0.00753417736947	0.0491935142187	0.0450988882	
0.00756003788542	0.0492706946436	0.0473899207	
0.00758504633905	0.0493453496693	0.0465562362	
0.00760295247685	0.0493988135315	0.0439908917	
0.00762306327541	0.0494588705884	0.0509181724	
0.00763326285978	0.0494893339647	0.0501114129	
0.00764829073924	0.0495342233732	0.0486618463	
0.00767187431565	0.0496046818578	0.0485200286	
0.00768119112791	0.0496325210711	0.0546402362	
0.0077081859	0.0497131966498	0.0463522732	
0.00772721469087	0.0497700774747	0.0445686618	
0.00774580420317	0.0498256548584	0.0513114703	
0.00777232153399	0.0499049506841	0.0592130674	
0.00778396230633	0.0499397666783	0.0480926027	
0.00780284298793	0.0499962442297	0.0443568881	
0.00781331735135	0.0500275803105	0.0528743047	
0.0078346306491	0.0500913525146	0.0647043184	
0.00784673688832	0.0501275815727	0.0469176115	
0.00785949841202	0.0501657760172	0.0444377451	
0.0078760985379	0.0502154658974	0.0624482528	
0.00789444020817	0.0502703776825	0.0517083168	
0.00791054401086	0.0503185973552	0.0546493452	
0.00792953780948	0.0503754797822	0.0443492562	
0.00794438525083	0.0504199517025	0.0507414521	
0.00795909897938	0.0504640291468	0.0530484283	
0.00798086122854	0.050529232627	0.0491458227	
0.00799022314074	0.0505572865862	0.0549621291	
0.00801250941201	0.0506240795479	0.0564485169	
0.0080230154413	0.0506555713794	0.0516531444	
0.00804290304523	0.0507151928946	0.0467558442	
0.00806100879023	0.0507694821067	0.0505985908	
0.0080729483645	0.0508052873469	0.0488865554	
0.00809199724428	0.0508624207049	0.0479257747	
0.00811490023803	0.0509311271254	0.0481274909	
0.00814344321653	0.0510167733887	0.0548634661	
0.00816947324924	0.0510948991705	0.0479504249	
0.00818114170612	0.0511299267022	0.0572938643	
0.00819470858667	0.0511706579143	0.0488077752	
0.00820571265782	0.0512036987204	0.0497052833	
0.00821789366207	0.0512402773535	0.0441946048	
0.00823980300329	0.0513060799549	0.0598202773	
0.00825543660438	0.0513530422427	0.0557920435	
0.00827768164321	0.0514198767346	0.0495710519	
0.00830096805528	0.0514898549831	0.0555338146	
0.00832043206098	0.051548358258	0.0582333109	
0.00834673032995	0.0516274204609	0.049663587	
0.00836686675566	0.0516879712027	0.0479341181	
0.00838828215828	0.0517523805352	0.051720489	
0.00840682599804	0.0518081638805	0.0453797305	
0.00842475274484	0.0518621002423	0.0487070506	
0.00844179203134	0.0519133750281	0.0513897474	
0.00845339531914	0.0519482965218	0.0515657797	
0.00846135806885	0.051972263615	0.0536323413	
0.00850721686237	0.0521103296073	0.0490556127	
0.00852663162106	0.0521687994592	0.0561368369	
0.00854342939102	0.0522193967468	0.0594387319	
0.0085619437776	0.0522751742163	0.0528660526	
0.00859016451173	0.0523602127538	0.0450420581	
0.0086121305253	0.0524264198015	0.0468275776	
0.00862864251491	0.0524761973464	0.0481984323	
0.00863881902442	0.0525068797417	0.0488286297	
0.00866821329971	0.0525955212045	0.0565050278	
0.00868178915639	0.0526364691887	0.0517926913	
0.00869832031433	0.0526863384072	0.0493965539	
0.00871322267181	0.0527313009862	0.0592796517	
0.0087337897332	0.0527933656196	0.0569569992	
0.00876035919941	0.0528735621663	0.0488508846	
0.00878306739783	0.0529421206676	0.0537426117	
0.00882302498387	0.0530627944606	0.0544747017	
0.00884769277976	0.0531373163639	0.0569925389	
0.00886445123998	0.0531879545	0.0537295675	
0.00889197642165	0.0532711443482	0.0558634172	
0.00890173991602	0.05330065827	0.051160545	
0.00892255066672	0.0533635764878	0.0528193232	
0.00894801072237	0.0534405692207	0.0562943971	
0.00898839984664	0.0535627492529	0.0502579935	
0.00901884662435	0.053654886313	0.0496989033	
0.00904258617048	0.0537267461624	0.0590469285	
0.00906634241021	0.0537986741643	0.0526106792	
0.00908394625614	0.0538519856581	0.0541293202	
0.00910149190641	0.0539051306147	0.0526533089	
0.00913937175226	0.054019900079	0.0475834539	
0.00915150252308	0.0540566638698	0.0518749065	
0.00916356450602	0.0540932238388	0.0564058048	
0.0091784493665	0.0541383463779	0.0559080429	
0.00918902596168	0.0541704129862	0.0508853391	
0.00921181946849	0.0542395316023	0.0632959616	
0.00923597265116	0.0543127915485	0.0542075027	
0.00926064528463	0.0543876465653	0.0626551883	
0.0092831076224	0.0544558129249	0.0669956426	
0.00930946009391	0.0545358056851	0.0526495592	
0.00933368661159	0.0546093652555	0.0480181721	
0.00935574421532	0.0546763561537	0.0575523193	
0.00938544098754	0.0547665733906	0.063209482	
0.00939840980378	0.0548059811987	0.0509910086	
0.00942596866518	0.0548897418884	0.0608005694	
0.00944788011597	0.0549563564304	0.0633198751	
0.009469864758	0.0550232098091	0.0673205052	
0.00949458931963	0.0550984146754	0.0502788812	
0.00952563749461	0.0551928837222	0.0610013531	
0.00955112315141	0.0552704526957	0.0470667	
0.00957257107105	0.0553357496942	0.0494194073	
0.00959062877118	0.0553907377589	0.0532362752	
0.00962705745751	0.0555017025882	0.0571396415	
0.00965111687213	0.0555750151778	0.0556893751	
0.00967420488965	0.0556453870473	0.0539088855	
0.00968526229411	0.055679096535	0.0513685142	
0.00972053537613	0.0557866589048	0.0530699043	
0.00973818063718	0.0558404834613	0.0501596647	
0.00977796180491	0.0559618720586	0.0552468553	
0.00980183802626	0.0560347558622	0.0508100179	
0.00982538253724	0.0561066475864	0.054058823	
0.00985542325074	0.0561984047959	0.0568417235	
0.00988851702765	0.0562995262308	0.0572679153	
0.00991492096239	0.0563802356027	0.0540930282	
0.00993456515669	0.0564402994195	0.0634428181	
0.00994603935888	0.0564753895488	0.0626380444	
0.00999620791024	0.0566288728241	0.05858744	
0.0100260180136	0.0567201182879	0.0626309888	
0.0100418609291	0.0567686257436	0.054978683	
0.0100744749265	0.0568685133438	0.0608500841	
0.0101235030069	0.0570187515189	0.0694788887	
0.0101440856866	0.0570818520847	0.0643080563	
0.0101900094668	0.0572227024523	0.05686684	
0.0102369047055	0.057366620556	0.055636325	
0.0102787674775	0.0574951706072	0.0525684898	
0.0103032359104	0.0575703406503	0.0721567515	
0.0103325550036	0.0576604454855	0.0672071815	
0.0103630647674	0.0577542479968	0.0574325502	
0.0104083140767	0.0578934402642	0.0597297768	
0.0104409097748	0.0579937630197	0.0649319106	
0.0104744941238	0.0580971768713	0.067964207	
0.0105064900496	0.0581957455599	0.0647622218	
0.0105385541493	0.058294569664	0.0552705985	
0.0105648456821	0.0583756364529	0.0637061137	
0.0106030905731	0.0584936154991	0.0547640914	
0.0106268342518	0.0585668941266	0.0675788568	
0.0106631672377	0.0586790763066	0.0523710533	
0.0107168422438	0.0588449157085	0.0545809671	
0.0107420316421	0.0589227897396	0.0735025466	
0.0107601272972	0.0589787516734	0.0554442884	
0.0107813155359	0.0590442973877	0.0567075212	
0.0108341394114	0.0592078014952	0.0651832664	
0.01088794089	0.0593744707436	0.0547392307	
0.0109081271897	0.0594370416849	0.0592802555	
0.010944834765	0.0595508750396	0.0623620272	
0.0109877722938	0.0596841137498	0.0636339883	
0.0110167139395	0.0597739747807	0.0608714501	
0.0110491318099	0.0598746800673	0.064747279	
0.011092444294	0.0600093140085	0.0625446532	
0.0111311858394	0.06012982262	0.0599220795	
0.0111561750085	0.0602075954717	0.0564638322	
0.0111996606347	0.0603430136693	0.0549879115	
0.0112395171727	0.0604672202125	0.0580266531	
0.0112710228084	0.060565463875	0.0610559049	
0.0113143772498	0.0607007451363	0.0526849406	
0.0113367168924	0.0607704936667	0.0666305781	
0.0113671408827	0.0608655282124	0.0547092905	
0.0114034855178	0.0609791257995	0.0527362025	
0.0114421620276	0.0611000950559	0.0582140863	
0.0114996649476	0.0612801087926	0.0578362546	
0.0115310379831	0.0613784046206	0.059433684	
0.0115941807976	0.0615764176748	0.0625452178	
0.0116253019092	0.0616741008629	0.0561610472	
0.0117075376337	0.0619325100605	0.0613589955	
0.0117461184909	0.0620538883521	0.0577640766	
0.0117958888836	0.0622106095835	0.0574876473	
0.0118411924828	0.0623534041775	0.0588157027	
0.0119192454612	0.0625997387258	0.0557811512	
0.0119688715802	0.0627565696342	0.0681032924	
0.0120274981869	0.0629420599018	0.0651488859	
0.0120744644326	0.0630908287095	0.0621184322	
0.0121268907187	0.0632570751383	0.0635637659	
0.0121691557716	0.0633912419751	0.0653674858	
0.0122099064835	0.0635207234789	0.0652898365	
0.0122752632847	0.0637286418789	0.0678312235	
0.0123451005583	0.0639511649385	0.0579470853	
0.0123986702089	0.0641221047156	0.0601797368	
0.0124694251512	0.064348221998	0.0672495603	
0.012527272604	0.0645333820992	0.0619041459	
0.012615652872	0.0648167913735	0.0608402762	
0.0126905442046	0.0650574470707	0.0652370384	
0.0127846349715	0.0653604666898	0.0602279478	
0.0128894466814	0.0656989131399	0.0622582838	
0.0129805516274	0.0659938915508	0.0685442417	
0.0130475359511	0.0662112545672	0.0610947263	
0.0130975299767	0.0663737558909	0.0831825318	
0.0131906820171	0.0666771702813	0.0643541197	
0.0133121835724	0.0670741912867	0.0666011689	
0.0134011088685	0.0673657005656	0.0595903546	
0.0134820746463	0.067631823832	0.0720694901	
0.0135712148591	0.0679256129807	0.0651041809	
0.0136521627376	0.0681931430294	0.0680229259	
0.0138174614602	0.0687417099729	0.0696574584	
0.0139589585032	0.0692137849701	0.0666801272	
0.0141697934874	0.0699216691991	0.0709951316	
0.014316544386	0.0704176966889	0.0678684444	
0.0144358718897	0.0708231183099	0.071409204	
0.0146838926521	0.0716720460416	0.0751237974	
0.0149481698376	0.072586445531	0.0659319788	
0.0151385089784	0.0732516861944	0.0770622323	
0.0154422653133	0.074325640291	0.0728125213	
0.0159212837138	0.0760525691504	0.0811634378	
0.0164560817118	0.0780340916515	0.0805862034	
0.0179531962604	0.0839449351411	0.0791181406	


==> fig_naca_drag_ridge_U.dat <==
i	Ui	
0.0	0.0710247833152	
1.0	0.127584198055	
2.0	0.117966334679	
3.0	0.0468624620722	
4.0	-0.0483074588466	
5.0	-0.122529762174	
6.0	-0.155789192084	
7.0	-0.153871720427	
8.0	-0.196902451812	
9.0	0.411162124891	
10.0	0.581576445534	
11.0	0.493914916446	
12.0	0.267380696546	
13.0	0.042530630204	
14.0	-0.082342204779	
15.0	-0.0643867085965	
16.0	0.0516631177359	
17.0	0.142714550614	


==> fig_naca_drag_sp.dat <==
M	p25	p50	p75	
20.0	0.457224199671	0.462521704926	0.475246193738	
50.0	0.444946410617	0.450582893093	0.450666406573	
100.0	0.395748629063	0.440843850394	0.451041402601	
150.0	0.216974788992	0.320761420434	0.35316721559	
200.0	0.25244202238	0.294302192051	0.351793077639	
500.0	0.209045388223	0.214218749904	0.216066825681	
1000.0	0.189490339874	0.190481377875	0.191652518889	
2000.0	0.182073554308	0.18273570876	0.183328572277	
5000.0	0.180528734652	0.180632087175	0.180659074035	
10000.0	0.180110762283	0.180141521055	0.180165628909	


==> fig_naca_lift.dat <==
dim	p0	p1	p2	p3	p4	p5	
#0.0	0.488020160491	nan	nan	nan	nan	nan	
1.0	nan	0.120507091085	0.12025826218	0.120159115364	0.119575344858	0.119251527738	
2.0	nan	nan	0.0886957151041	0.0860858636524	0.0845852118205	0.0835911697705	
3.0	nan	nan	0.0751475012623	0.0710575389855	0.0684621611328	0.0658694728453	
4.0	nan	nan	0.0689414667226	0.0617544869333	0.0576677653584	0.0535134383958	
5.0	nan	nan	0.066684458312	0.0539591118524	0.0482607743729	0.0417653280048	
6.0	nan	nan	0.0646992905625	0.0489737884748	0.0416159138796	0.0333574094115	
7.0	nan	nan	0.0630470051479	0.0452851074729	0.0350443012503	0.024275218198	
8.0	nan	nan	0.062169497065	0.0418945625314	0.0293317851347	0.0185656338951	
9.0	nan	nan	0.0613942746442	0.0389891305812	0.0231529094373	nan	
#10.0	nan	nan	0.0608714530419	0.0367369140283	nan	nan	
#11.0	nan	nan	0.0606780302182	0.034996972217	nan	nan	
#12.0	nan	nan	0.0605358133742	0.0330685471293	nan	nan	
#13.0	nan	nan	0.0604146075012	0.031087967417	nan	nan	
#14.0	nan	nan	0.060338942238	0.0291490026828	nan	nan	
#15.0	nan	nan	0.060282495095	nan	nan	nan	
#16.0	nan	nan	0.0602452579362	nan	nan	nan	
#17.0	nan	nan	0.0602258492007	nan	nan	nan	
#18.0	nan	nan	0.0602238511882	nan	nan	nan	


==> fig_naca_lift_gp.dat <==
M	p25	p50	p75	
20.0	0.339729760561	0.547314406379	0.703210742343	
50.0	0.188585299389	0.195728670723	0.20690766615	
100.0	0.203487651446	0.218189251589	0.223673819527	
150.0	0.245032345627	0.26219691359	0.26956890432	
200.0	0.298459520072	0.314774934444	0.341615837589	
500.0	0.228791223392	0.232199300196	0.233059343648	
1000.0	0.224767541799	0.226930117677	0.227989664978	
2000.0	0.224614791676	0.225791788662	0.227248337316	
5000.0	0.228053670482	0.228473911793	0.229215288862	
10000.0	0.230417359709	0.230774572709	0.230863160722	


==> fig_naca_lift_line.dat <==
M	p25	p50	p75	
25.0	43.0728280695	52.4470293725	63.2016534228	
50.0	34.9753902221	39.8279448723	43.539248541	
100.0	31.573576991	34.531832512	38.1172854918	
200.0	29.0997250046	31.2978263872	33.2318301174	
500.0	26.8867712974	28.1746534751	29.7350984861	
1000.0	25.289872019	26.4882227449	27.5543146968	
2000.0	23.8398655635	24.7246457356	25.81573762	
5000.0	22.3503386933	23.1744507429	23.6763390561	
10000.0	21.2361041679	21.6982488089	22.8557539543	


==> fig_naca_lift_pra_1_5.dat <==
M	p25	p50	p75	
25.0	1.8814265268	7.07883555404	66.1662839676	
50.0	0.198357137433	0.312380187592	0.504074113768	
100.0	0.143530345965	0.156676069389	0.181931864358	
200.0	0.131336567775	0.134741330394	0.140342849387	
500.0	0.125860697499	0.127067080243	0.128187205546	
1000.0	0.124410924722	0.124914461433	0.125376559693	
2000.0	0.123656432525	0.12381517457	0.124011630855	
5000.0	0.123259907044	0.123318643152	0.123396336128	
10000.0	0.123124864432	0.123142364855	0.123166650089	


==> fig_naca_lift_pra_2_5.dat <==
M	p25	p50	p75	
70.0	1.82171544583	2.88555556611	4.69976533979	
100.0	0.806452846525	1.27596452183	1.8115356544	
200.0	0.2338813148	0.319318352171	0.448590990618	
500.0	0.0991102057141	0.1026871208	0.107040323418	
1000.0	0.0928380205534	0.0935445870927	0.0947480715888	
2000.0	0.0906363657213	0.090948666216	0.0914935107143	
5000.0	0.0896260179034	0.0897110774121	0.089843149292	
10000.0	0.0892765276062	0.0893158795311	0.0893535410296	


==> fig_naca_lift_pra_3_5.dat <==
M	p25	p50	p75	
150.0	1.29417822169	1.78242802325	2.15202109736	
200.0	0.650674558461	0.841842057322	1.00181368655	
500.0	0.115082865373	0.130658580009	0.152762555862	
1000.0	0.0808980642728	0.0827726229524	0.0867337709811	
2000.0	0.0751249422622	0.0758825274553	0.0769049886059	
5000.0	0.0726433169996	0.0728273410025	0.0729567532279	
10000.0	0.0719000246624	0.0719485953086	0.0720311386876	


==> fig_naca_lift_pra_4_5.dat <==
M	p25	p50	p75	
500.0	0.213103429717	0.252351260711	0.284572450158	
1000.0	0.0817206490538	0.0841703920023	0.0914686420452	
2000.0	0.0658100041593	0.0665935370011	0.0676667543221	
5000.0	0.0611329024129	0.0612086490435	0.061311565678	
10000.0	0.0597854114717	0.0599020379927	0.0599387726441	


==> fig_naca_lift_pra_5_5.dat <==
M	p25	p50	p75	
500.0	0.63709590343	0.710684039784	0.771278437868	
1000.0	0.102345606058	0.108703580552	0.114398276441	
2000.0	0.0651448632136	0.0659807265966	0.0667123437121	
5000.0	0.0	0.0	0.0	
10000.0	0.0	0.0	0.0	


==> fig_naca_lift_quad.dat <==
M	p25	p50	p75	
200.0	0.254916585159	0.302319481495	0.347954426976	
500.0	0.0833193820495	0.0847764032344	0.0866635592951	
1000.0	0.0726994257037	0.0733702822999	0.0741442886264	
2000.0	0.0686984642629	0.0689163624555	0.0691971697578	
5000.0	0.0665218062149	0.0665823021637	0.0666557986366	
10000.0	0.0658195205005	0.0658489717402	0.0658768382261	


==> fig_naca_lift_ridge.dat <==
UX	y	fX	
-0.0211148928879	0.819821843566	0.7776815137	
-0.0185868037802	0.7933893459	0.6701694639	
-0.0177025462467	0.77943657152	0.7087997576	
-0.0166867332912	0.76090232431	0.8137752156	
-0.0159335191094	0.745622322141	0.7046278665	
-0.0155568616937	0.737537724089	0.7547509677	
-0.0152388056052	0.73049654896	0.8014457016	
-0.0150946673028	0.727243651906	0.744810338	
-0.01491228494	0.723074120349	0.8607624711	
-0.014735545212	0.718978010673	0.6469534888	
-0.0146258357333	0.71640855396	0.645517809	
-0.0142899700351	0.708418842011	0.7325662225	
-0.0141371399999	0.704723604913	0.664848399	
-0.0139999598348	0.701376089631	0.5754595807	
-0.0138662026282	0.698084833029	0.60701451	
-0.0137326600553	0.694772621302	0.5892948716	
-0.0135684122964	0.690663791173	0.7359843207	
-0.0134129258638	0.686739463369	0.7835767251	
-0.0133475902628	0.685080626046	0.7432425459	
-0.013265882399	0.682998070239	0.8110185161	
-0.0131572090797	0.680214604309	0.7191657427	
-0.0130841104102	0.678333713384	0.5824107237	
-0.0130328719073	0.677011238079	0.6273315447	
-0.01295048895	0.674877986335	0.800969063	
-0.0128330016708	0.671821179927	0.6858763869	
-0.0127307661327	0.669147545571	0.6287764796	
-0.0126201729685	0.666241348097	0.7260214825	
-0.0125688140616	0.664886864336	0.6833818154	
-0.0124693587224	0.662255325241	0.7655207837	
-0.0124127140321	0.660751528274	0.499028658	
-0.0123814379681	0.659919677603	0.5909348346	
-0.0123355113884	0.658696202641	0.6280550326	
-0.0122690116283	0.656920561866	0.6681004658	
-0.0121975588841	0.655007331634	0.6238225789	
-0.0121506249114	0.653747649923	0.7404054169	
-0.012069727603	0.651570960561	0.6873193653	
-0.0120333070573	0.650588773513	0.702414691	
-0.0119914135088	0.649457301015	0.7906365389	
-0.0119277800362	0.647735247149	0.6655472998	
-0.0118637950642	0.645999568733	0.7427868309	
-0.0118028412739	0.644342332486	0.6001151803	
-0.0117064086601	0.641713066938	0.5664099815	
-0.0116646306204	0.640571195356	0.5944367405	
-0.0116170593126	0.63926896477	0.6884725003	
-0.0115874856313	0.638458332774	0.7228827999	
-0.0115538775423	0.637536124444	0.6586539618	
-0.01148507518	0.635644927861	0.7299435413	
-0.0114173167693	0.633778207889	0.7901960299	
-0.0113466755384	0.631827680778	0.7516730397	
-0.0113053551255	0.630684705753	0.5231290601	
-0.01125450289	0.629276021358	0.613728902	
-0.0112213334617	0.628355972573	0.5935628366	
-0.0111500892425	0.626376633917	0.7577451033	
-0.0111279068084	0.625759475585	0.7641048227	
-0.0110951318641	0.624846859424	0.6763881393	
-0.0110226677282	0.62282594254	0.7199896025	
-0.0109814364568	0.621674145871	0.6369365789	
-0.0109083243934	0.619628390832	0.7371399734	
-0.0108898311324	0.619110254397	0.6216038893	
-0.0108476876667	0.617928489829	0.6065269898	
-0.0108233323778	0.617244898419	0.5202519535	
-0.0107875252038	0.616239046358	0.62032885	
-0.0107515641518	0.615227879364	0.7013099586	
-0.0107068391569	0.613968910644	0.6424882902	
-0.0106702547315	0.61293797077	0.5429259895	
-0.0105985872054	0.610915513285	0.6603584207	
-0.0105766451003	0.610295552084	0.6286037533	
-0.0105113460813	0.608448502172	0.574008164	
-0.0104772342404	0.607482397856	0.5616258996	
-0.0104329227222	0.606226191758	0.5528315876	
-0.0104131133576	0.605664162096	0.6773214974	
-0.0103662943586	0.604334734096	0.5772621821	
-0.010312307571	0.60279990744	0.5856282685	
-0.010298268689	0.602400462141	0.5231851605	
-0.0102537714071	0.601133514729	0.6087491081	
-0.0102264934783	0.600356191758	0.6626791416	
-0.0101892486007	0.599294053209	0.5954299511	
-0.0101612584006	0.59849523933	0.5608572586	
-0.0101259856397	0.597487864791	0.6702650026	
-0.0100901741605	0.596464287431	0.5292408078	
-0.0100567604753	0.595508509598	0.5697027095	
-0.0100247228396	0.594591432916	0.6096780667	
-0.00998543866323	0.593466051422	0.6552893258	
-0.00996198781759	0.592793796459	0.4109203795	
-0.00993930705299	0.592143296914	0.5674700141	
-0.00991435978524	0.591427431534	0.674900803	
-0.00989405909329	0.590844623114	0.7109586934	
-0.00986762525776	0.590085369414	0.5544995705	
-0.00981898446437	0.588687186233	0.5803876048	
-0.00978381169019	0.587675277306	0.6781400063	
-0.00976452552172	0.587120115781	0.5878606364	
-0.00970874783119	0.585513326696	0.6488403012	
-0.0096476326977	0.583750760177	0.592913507	
-0.00963143095788	0.583283150842	0.45707832	
-0.0096150203716	0.582809365986	0.5319705112	
-0.00958843546573	0.582041527749	0.398520864	
-0.00955938254162	0.581201966637	0.6540771923	
-0.00952729352499	0.580274140125	0.5675209024	
-0.00949130930643	0.579233033055	0.5056120246	
-0.009455477782	0.57819566439	0.4624263102	
-0.00943589561754	0.57762845195	0.6161152905	
-0.00940526836469	0.576740911921	0.5374242255	
-0.00937088077045	0.575743828469	0.5227831602	
-0.00933205814072	0.574617428756	0.5677828096	
-0.00931095426407	0.574004803747	0.6249019222	
-0.009283107066	0.573196088223	0.6854820629	
-0.00926225485677	0.572590265314	0.6252434892	
-0.00922997030557	0.571651877953	0.4834815856	
-0.00919926472673	0.570758917844	0.5883787242	
-0.00916970101462	0.569898738854	0.5563346512	
-0.009143905003	0.569147846092	0.5806642671	
-0.00911332769933	0.568257371572	0.6354247927	
-0.0090927753998	0.567658602092	0.5811862781	
-0.00906963051605	0.566984067786	0.5530646027	
-0.00904919882998	0.566388403682	0.5344983564	
-0.00902703262398	0.565741957698	0.4736806069	
-0.00900990863869	0.565242409708	0.6112141443	
-0.00898582890676	0.564539724517	0.5587020574	
-0.00896737337302	0.564000988657	0.5543174123	
-0.0089537852015	0.563604240342	0.6024323118	
-0.00893009740238	0.562912409667	0.5255603251	
-0.00890900104405	0.562296060378	0.5736057819	
-0.00888854751595	0.561698309283	0.5805666989	
-0.0088691722388	0.561131905302	0.6224694115	
-0.00883217131587	0.560049804315	0.641737806	
-0.00880538870901	0.559266183493	0.6485314914	
-0.00878146286384	0.558565896779	0.6009511833	
-0.00874706910124	0.55755881426	0.5374327078	
-0.00871642124368	0.556661012916	0.5143076755	
-0.00868078024312	0.555616471203	0.6003476943	
-0.00865966128275	0.554997295308	0.5728492873	
-0.008640532356	0.554436314116	0.5433133594	
-0.00862163968427	0.553882122524	0.5869404147	
-0.00859891733691	0.553215411135	0.5868129416	
-0.00858112938575	0.552693346071	0.4297142644	
-0.00856073268168	0.552094568886	0.5331002459	
-0.00854074403159	0.551507619755	0.5737725985	
-0.00852175947433	0.550950017665	0.503744058	
-0.00849874554174	0.550273889631	0.5138449368	
-0.00848207755106	0.549784078871	0.5185735274	
-0.00846594528071	0.549309915219	0.5333588943	
-0.0084426227381	0.54862424817	0.5385395091	
-0.00842425500086	0.548084112775	0.550387354	
-0.00840886652487	0.547631496072	0.5369636539	
-0.00838294317236	0.546868832771	0.4360708803	
-0.00835492167474	0.546044180378	0.5876712398	
-0.00832754937988	0.5452383741	0.590538895	
-0.00831445804839	0.544852891884	0.6001973412	
-0.00829050794286	0.544147517664	0.6572381205	
-0.00827166084214	0.543592302082	0.5473009263	
-0.00824962178455	0.542942906458	0.5373175986	
-0.00822558924955	0.542234591174	0.5463335461	
-0.0082108438085	0.54179990376	0.5183409279	
-0.00818792810046	0.541124223372	0.626822249	
-0.00817051639692	0.540610719795	0.661479301	
-0.0081550958272	0.54015585889	0.5356474095	
-0.00813816722181	0.539656430031	0.59542677	
-0.00812334042348	0.539218935963	0.6335700142	
-0.00810341620441	0.538630926134	0.4553764276	
-0.00808620114624	0.538122772619	0.4652526197	
-0.00807070964164	0.537665418456	0.5886021402	
-0.00805886494102	0.537315680033	0.5937234088	
-0.00805038199203	0.53706517836	0.4035255109	
-0.00802988114494	0.536459700017	0.6807454885	
-0.00800814304447	0.535817545609	0.5528648857	
-0.00799627339503	0.535466852237	0.4187362086	
-0.00797700774334	0.534897554737	0.6154191964	
-0.00796017164491	0.534399963398	0.4648713714	
-0.00794732804785	0.534020316549	0.5137734638	
-0.00793015303104	0.53351256382	0.4543636075	
-0.0079115145204	0.532961452166	0.5142117623	
-0.00789402724262	0.532444293467	0.5712497978	
-0.00787356496027	0.531839047567	0.5154075842	
-0.00785878139258	0.531401699614	0.4326995406	
-0.0078464295735	0.531036246017	0.5052200656	
-0.00782900020649	0.530520493749	0.5397458335	
-0.00779884896951	0.529628099729	0.4905944927	
-0.00778919603566	0.529342349239	0.5806792393	
-0.00777020078614	0.528779973137	0.5346517275	
-0.00775419797996	0.528306120113	0.568310695	
-0.00773509668827	0.527740434109	0.5514286215	
-0.00771924926165	0.527271042076	0.5960619066	
-0.00769458376359	0.526540339727	0.4771991911	
-0.00767545308424	0.525973500748	0.5321248822	
-0.00766529013526	0.525672338073	0.4454569977	
-0.00765832605624	0.525465954404	0.6219137897	
-0.0076307843315	0.524649629302	0.5252910804	
-0.00761796667324	0.524269658116	0.462913624	
-0.0075996677204	0.523727130915	0.5384972229	
-0.00758584401743	0.523317234423	0.5579714754	
-0.00756560777369	0.522717116068	0.5972454542	
-0.00755355054928	0.52235950737	0.5416555354	
-0.00752957733706	0.521648381954	0.5492816062	
-0.0075165885034	0.521263036465	0.5283133278	
-0.00750501966798	0.520919787431	0.5413652734	
-0.00748845026989	0.520428120108	0.4896366988	
-0.00747415447481	0.520003870191	0.4721954464	
-0.00744490046636	0.519135576074	0.5960101247	
-0.00742314827197	0.518489828038	0.421403662	
-0.00740915538037	0.518074375184	0.5572510075	
-0.00738661592075	0.517405087992	0.5704107002	
-0.00737204112637	0.516972248953	0.5511923625	
-0.00735959443842	0.516602576266	0.5080175643	
-0.00733571821319	0.515893354895	0.4924400722	
-0.00732090923923	0.515453411848	0.492048071	
-0.00730091928893	0.514859485886	0.5019935225	
-0.00728300992857	0.514327312085	0.5380509654	
-0.0072670683599	0.513853560097	0.5624497255	
-0.00725524385737	0.513502128621	0.5341921255	
-0.0072382167502	0.512996027284	0.4650519087	
-0.00722484880538	0.512598651172	0.5733002772	
-0.00720836799593	0.512108697565	0.4528176832	
-0.0072020804925	0.511921765255	0.496978858	
-0.00719004447449	0.511563905653	0.4768976329	
-0.00717577915581	0.511139730648	0.5121496853	
-0.00716510378677	0.510822278553	0.5976853231	
-0.00715413837474	0.510496181019	0.5071704059	
-0.00714132121498	0.510114988782	0.4950127784	
-0.00712313032738	0.509573930024	0.5805970302	
-0.00710931663278	0.509163026894	0.4749716321	
-0.00709341833386	0.508690075988	0.5026605222	
-0.00707041077009	0.508005562104	0.5196942738	
-0.00705951120631	0.507681251993	0.3732528834	
-0.00704906554498	0.507370429792	0.5457168876	
-0.00703634370846	0.506991854317	0.6387803744	
-0.00702818336058	0.506749006006	0.4624571196	
-0.00701624409042	0.506393680126	0.4940403053	
-0.00699888622576	0.505877052029	0.5120167302	
-0.00698827569615	0.505561224768	0.4436686877	
-0.00697801954082	0.505255929628	0.5479164384	
-0.00696400374793	0.504838696131	0.5099561154	
-0.0069568671001	0.504626235543	0.4344179055	
-0.00694665155875	0.504322102306	0.4283323488	
-0.00693527154323	0.503983283086	0.5296104592	
-0.00691870044544	0.503489875878	0.4312710106	
-0.00689818852436	0.502879076627	0.40585205	
-0.00688635638922	0.502526715584	0.5230707429	
-0.00687888026178	0.502304066616	0.4646351408	
-0.00686153046495	0.501787337634	0.5468341555	
-0.00685085932178	0.501469499027	0.5281184854	
-0.00682800506199	0.500788737561	0.5332684742	
-0.00681304592503	0.500343112109	0.438792261	
-0.00679934491365	0.499934940646	0.4379669466	
-0.00678354692272	0.499464268163	0.5655273098	
-0.00676424896532	0.498889278794	0.468788527	
-0.00675821872236	0.498709596322	0.4677058513	
-0.00674305979664	0.49825788827	0.4297645907	
-0.00673110975232	0.497901779783	0.5584804535	
-0.0067138804937	0.497388322648	0.5937494736	
-0.00670319641008	0.497069904169	0.5742595287	
-0.00669439117419	0.496807471385	0.5143768782	
-0.00668239200235	0.496449831979	0.5263479692	
-0.00666905068609	0.496052170784	0.4388015257	
-0.00666034165273	0.49579257236	0.3575796762	
-0.00664695903477	0.495393648017	0.4581981059	
-0.00663733872886	0.495106863172	0.5445695715	
-0.00661895157603	0.494558708402	0.4702526012	
-0.00660306030341	0.494084932325	0.4645800123	
-0.00659066210485	0.493715279625	0.4589440656	
-0.00657027079691	0.493107278941	0.4796569011	
-0.00655278745635	0.492585951964	0.4770582833	
-0.00654235254698	0.492274784761	0.4671821143	
-0.00653722698706	0.492121937702	0.4970335977	
-0.00651945108372	0.491591831509	0.4790347338	
-0.00650394759556	0.491129468946	0.500325348	
-0.00649370507639	0.490823993189	0.5574241801	
-0.00647878147485	0.490378891076	0.5064248612	
-0.00646944008627	0.490100270826	0.4688412214	
-0.00646226714508	0.489886322584	0.5173785362	
-0.00645270401173	0.489601075059	0.5473121462	
-0.0064461658133	0.489406050414	0.5558556685	
-0.00643396564743	0.489042128425	0.5666207245	
-0.00641378501462	0.488440128734	0.5092333391	
-0.00640483010665	0.488172988504	0.5137813148	
-0.00638402915428	0.487552436769	0.5212273912	
-0.00637014031337	0.487138074979	0.5094761293	
-0.0063581823106	0.48678130681	0.5020861616	
-0.00634921904326	0.486513880137	0.4853691731	
-0.00633431204368	0.486069104666	0.5303911113	
-0.00632334586567	0.48574190047	0.4827139838	
-0.00631002025866	0.485344285714	0.5122720256	
-0.00629567448934	0.484916217868	0.5659178379	
-0.00628139496093	0.484490113469	0.5280943099	
-0.00627187608882	0.484206061033	0.4717885649	
-0.00626324034696	0.483948357243	0.4183639958	
-0.00624990421068	0.483550377635	0.4162024372	
-0.00623906087148	0.48322678083	0.4904148707	
-0.00623119244523	0.482991959832	0.4590042382	
-0.00621737677274	0.482579644012	0.459629509	
-0.00620436876388	0.482191422527	0.5163495525	
-0.00618739511467	0.481684833664	0.5405267472	
-0.00617121103013	0.481201795956	0.5004153319	
-0.00615442697612	0.480700837496	0.40016285	
-0.00614977413788	0.480561960489	0.4938742683	
-0.00613733617062	0.480190709467	0.4675968617	
-0.00612551050622	0.47983772799	0.4413151125	
-0.00610836626535	0.479325982543	0.5443524449	
-0.00610072562835	0.479097909975	0.4949970738	
-0.00608760080426	0.478706129075	0.5965616239	
-0.00607534984247	0.478340427021	0.4145359507	
-0.00606542742101	0.478044229666	0.4619138876	
-0.00605581166114	0.477757183011	0.5028932489	
-0.00604585005821	0.477459808779	0.4998141036	
-0.00603530834538	0.477145113236	0.3980294727	
-0.00602447305286	0.476821649648	0.501182649	
-0.00601520389124	0.476544936321	0.5668936452	
-0.0060078412083	0.476325135345	0.4901402159	
-0.00599655099774	0.475988081109	0.4420982588	
-0.0059799713051	0.475493109515	0.5071934044	
-0.0059616162186	0.474945126136	0.4917012114	
-0.00594966956683	0.474588459099	0.4836060082	
-0.00593823885899	0.474247192237	0.6071840369	
-0.00591569449049	0.473574115173	0.4680127531	
-0.0058981809241	0.473051228584	0.500925934	
-0.00587807214786	0.472450851975	0.3614868374	
-0.00586556011817	0.472077283713	0.4141901935	
-0.00585470100335	0.471753064099	0.4891929278	
-0.00583638657699	0.471206248153	0.3698926698	
-0.0058231028886	0.470809632899	0.3418444254	
-0.00581504961525	0.470569182833	0.536289147	
-0.00581093136411	0.470446222173	0.4779626493	
-0.00579620418364	0.470006504184	0.4647631799	
-0.00578493847609	0.469670136215	0.5161688286	
-0.0057731473727	0.469318080223	0.4727802185	
-0.00575771794875	0.468857390982	0.4937410689	
-0.00574838407579	0.468578701246	0.4814694463	
-0.00573713778113	0.468242910317	0.4971147125	
-0.00571730946	0.467650877548	0.4125812103	
-0.00570530665538	0.467292498603	0.451518436	
-0.00569096618743	0.466864322212	0.4174242051	
-0.00567935672155	0.466517688318	0.3071917287	
-0.00565935923816	0.46592060764	0.5087329314	
-0.00565175755505	0.465693638829	0.5604505723	
-0.00563589873094	0.465220132183	0.4935058061	
-0.00562575412198	0.464917239548	0.385316345	
-0.00561592232623	0.464623687736	0.4226675065	
-0.00560584169476	0.464322707468	0.4774541399	
-0.00559141370607	0.463891929131	0.4364651393	
-0.00557920589838	0.463527441264	0.4111437213	
-0.00556895161964	0.463221281541	0.3730194196	
-0.00556003327136	0.462955009777	0.4802501891	
-0.00554190600979	0.462413795235	0.4649756803	
-0.00552926692588	0.462036441509	0.5141444431	
-0.00551302416506	0.461551500851	0.4467674221	
-0.00549996943984	0.461161745741	0.5067550168	
-0.00549557133532	0.461030439097	0.4724627386	
-0.00548870061625	0.460825312777	0.4001529869	
-0.00547698458252	0.46047553157	0.473442927	
-0.00546624619816	0.460154941102	0.4631250759	
-0.00545215964898	0.459734397131	0.4634155145	
-0.00544357135561	0.459478002437	0.5608852183	
-0.00543669113418	0.459272602028	0.4642507297	
-0.00542583304572	0.458948450261	0.4471943775	
-0.00541920728228	0.458750649927	0.5177901016	
-0.00541567802464	0.458645290808	0.441173784	
-0.00540920544504	0.458452065579	0.4895422435	
-0.00539738194164	0.458099103346	0.4764613549	
-0.00539406357067	0.458000042212	0.4389589625	
-0.0053812336619	0.457617043009	0.4396659107	
-0.00537228047404	0.457349775359	0.3886235646	
-0.00536454565336	0.457118880358	0.4776508076	
-0.00535389897356	0.45680106602	0.5434586009	
-0.00534536571856	0.456546342711	0.3916351968	
-0.00532105126671	0.455820556072	0.4666503287	
-0.00531149546093	0.455535321819	0.4637807997	
-0.00530220554089	0.455258027797	0.3987304032	
-0.00529379234134	0.455006906163	0.4229027537	
-0.00528346800743	0.454698744271	0.380930054	
-0.00526465023621	0.454137081805	0.4805826349	
-0.00525376830858	0.453812291612	0.3869273682	
-0.0052441221701	0.453524390487	0.4198811158	
-0.00523570037718	0.453273035238	0.4692597454	
-0.00522286663155	0.452890008529	0.5147753495	
-0.0052126534001	0.452585197826	0.4640977221	
-0.00520642459786	0.452399303844	0.4016887357	
-0.00519784430858	0.452143234844	0.5403166179	
-0.00518304331669	0.451701525379	0.4722162573	
-0.00517583034927	0.451486271471	0.4869625984	
-0.00516391523706	0.451130699599	0.4560288576	
-0.00515334200945	0.450815179157	0.3274324544	
-0.00513967235248	0.450407266428	0.4329106738	
-0.00513103992838	0.450149674185	0.4917053962	
-0.00511863199071	0.449779428199	0.4528895949	
-0.00511235691361	0.44959218697	0.4943661582	
-0.0051020061253	0.449283336471	0.4731032092	
-0.00509199651676	0.448984672649	0.4325446184	
-0.00507932662534	0.448606641295	0.407644491	
-0.00507144615063	0.44837151697	0.3543031668	
-0.00506346821797	0.448133489041	0.4106499533	
-0.00504727462205	0.447650353439	0.4456959951	
-0.0050332566167	0.447232141007	0.3749078223	
-0.00502588228008	0.447012140923	0.3586022285	
-0.005016368223	0.446728311789	0.4030668588	
-0.00500618295703	0.446424465904	0.4481063457	
-0.00499732031453	0.446160082498	0.4457558612	
-0.00498540210996	0.445804557031	0.4238508239	
-0.0049772447672	0.445561225859	0.4608017677	
-0.00497123315651	0.445381904446	0.4321761081	
-0.00496038432148	0.445058299535	0.4759518987	
-0.00495174361291	0.444800566261	0.4714788217	
-0.0049410404765	0.444481323342	0.3842809954	
-0.0049290827773	0.444124671162	0.3977134986	
-0.00492101672836	0.443884098361	0.4096914232	
-0.00490838446658	0.44350734715	0.4412374412	
-0.00489686542868	0.443163808651	0.4526895871	
-0.00488183600718	0.442715594585	0.4990754779	
-0.00487372587454	0.44247373848	0.4260733658	
-0.00486245920046	0.442137758921	0.3685509868	
-0.00485262490029	0.441844502585	0.4285411448	
-0.00484420561408	0.441593448265	0.4007257708	
-0.00483780073357	0.441402465571	0.3952186278	
-0.00482760758502	0.441098530598	0.5216557842	
-0.00482038135331	0.440883067488	0.4207478832	
-0.00480956538973	0.440560578821	0.3772768668	
-0.00479602531666	0.440156883098	0.4496160217	
-0.00478972474398	0.43996903798	0.4880442486	
-0.00478261314121	0.439757017243	0.4474424	
-0.00476890959896	0.439348481989	0.4154939623	
-0.00476243945884	0.439155597839	0.3940070185	
-0.00474924136333	0.43876215605	0.4438688826	
-0.00474172610611	0.438538129969	0.2773146863	
-0.00472527099985	0.438047630591	0.4511004037	
-0.00471668356839	0.437791664077	0.4852876906	
-0.0047052064043	0.43744957441	0.4980950716	
-0.00469674663117	0.437197429882	0.4172433164	
-0.00468039922279	0.436710213976	0.473232978	
-0.00467066065785	0.43641998011	0.4349260185	
-0.00465863210184	0.436061512246	0.4382820414	
-0.00464749089712	0.43572950216	0.4750010565	
-0.00463630727302	0.435396241117	0.3999708421	
-0.00462434487511	0.435039788101	0.3894354304	
-0.00461639699899	0.434802967447	0.4147773927	
-0.00460955432861	0.43459908377	0.5078269421	
-0.00459936768114	0.434295572647	0.4519445837	
-0.00458123032672	0.433755198451	0.4935985975	
-0.00456805757761	0.433362759829	0.4998171196	
-0.00456086697781	0.433148547832	0.4218419405	
-0.00455081847829	0.432849207195	0.4376955298	
-0.00454192330034	0.432584233119	0.397066185	
-0.00452757305493	0.43215677987	0.4603023394	
-0.00452051830049	0.431946647411	0.4773773456	
-0.00450849150033	0.431588431303	0.4578437523	
-0.00449923273005	0.431312672048	0.4719122029	
-0.00449124349417	0.431074732214	0.461956821	
-0.00448435861588	0.430869689062	0.4235047126	
-0.00447160048903	0.430489745788	0.4197969526	
-0.0044608169433	0.430168621825	0.4196364403	
-0.00444892487456	0.429814503485	0.3986027896	
-0.00443949993298	0.429533862811	0.3397372633	
-0.00442790279624	0.429188557081	0.4600515837	
-0.00442181882367	0.429007412968	0.4717405506	
-0.00440744165775	0.428579365854	0.4480544549	
-0.0043988516328	0.428323630014	0.4052788174	
-0.00438975053462	0.428052689103	0.4674194494	
-0.00437667027382	0.427663306532	0.4177247188	
-0.00436731770584	0.427384906094	0.422623759	
-0.0043585151744	0.427122889099	0.406663037	
-0.0043435548868	0.426677602947	0.4289647679	
-0.00433483033482	0.426417934208	0.4703088281	
-0.00432821776149	0.426221130974	0.4493062942	
-0.00431516668899	0.425832722372	0.4540523126	
-0.00430323926988	0.4254777744	0.409183378	
-0.00429676690916	0.425285171496	0.417329493	
-0.00428551797234	0.424950441949	0.3983358211	
-0.00426910841517	0.424462181146	0.4127639676	
-0.00426130288142	0.424229943142	0.4707641069	
-0.00425281610848	0.423977445806	0.4277558195	
-0.00424579667895	0.423768612248	0.3788694491	
-0.00423791383942	0.423534099771	0.3896363615	
-0.00423020776709	0.423304854506	0.3273701785	
-0.00422543286245	0.423162811729	0.4679842692	
-0.00421574832987	0.422874728368	0.4214114027	
-0.00420701250417	0.422614877394	0.4209048909	
-0.00419823556909	0.422353814587	0.4541205076	
-0.0041838612171	0.421926285087	0.3932531369	
-0.00417588626808	0.42168910287	0.438508551	
-0.00416630949487	0.421404293178	0.4145716368	
-0.00415681397337	0.421121913123	0.3878428843	
-0.00414487459699	0.420766875957	0.4841382518	
-0.00414053069798	0.420637708139	0.3905579007	
-0.00412906337793	0.420296735611	0.4436418055	
-0.00412024640128	0.420034582481	0.3786342017	
-0.00411013730653	0.419734025451	0.4427019902	
-0.00410220113187	0.41949808306	0.4721836271	
-0.00409660476612	0.419331708894	0.3802109487	
-0.00408903201188	0.419106586317	0.4741004989	
-0.00408270357032	0.418918461329	0.4833902644	
-0.00407166693859	0.418590391084	0.4213622617	
-0.00406126970755	0.418281344533	0.3934806625	
-0.00404802323788	0.417887631648	0.3800581585	
-0.00403978679799	0.41764284113	0.4516627616	
-0.00402803326785	0.417293539565	0.4338016233	
-0.00402121250674	0.417090844248	0.4450058668	
-0.00401373319203	0.416868586867	0.3850559552	
-0.00400197096205	0.416519075135	0.3737013551	
-0.00399395411559	0.416280869165	0.4467061521	
-0.00398450294898	0.416000058197	0.3523034582	
-0.00397331519788	0.415667668773	0.4358932574	
-0.00396527091896	0.415428684776	0.4588843742	
-0.00395827565574	0.415220874063	0.4544880931	
-0.00394360813709	0.414785166882	0.4621160457	
-0.00393136597059	0.414421533182	0.4075766717	
-0.00392183984027	0.414138592014	0.4104423979	
-0.00391419854466	0.413911644281	0.4249431644	
-0.00390575506302	0.413660882775	0.3555736617	
-0.00389375880139	0.41330462833	0.4229519273	
-0.003882879912	0.41298157749	0.4047947842	
-0.00387455681085	0.412734434767	0.472461202	
-0.00386609114821	0.412483070905	0.5123293162	
-0.00386202896564	0.412362460224	0.445389746	
-0.00385568506459	0.412174108422	0.3756431849	
-0.00384846576493	0.4119597742	0.4944617478	
-0.00384087139064	0.411734313993	0.4581137001	
-0.00383371497923	0.411521865002	0.4407896846	
-0.00382077010739	0.411137599166	0.4076955133	
-0.00381281587882	0.410901493931	0.4195345184	
-0.00380217041385	0.410585521991	0.373544909	
-0.00379210453378	0.410286771127	0.4288420501	
-0.00378427982628	0.410054549548	0.3982993525	
-0.00377475863479	0.409771994273	0.2668955681	
-0.0037675885499	0.409559222094	0.4562063921	
-0.00376216875708	0.409398395857	0.3763750435	
-0.00375223867053	0.409103745289	0.4168138033	
-0.0037434767079	0.408843770493	0.3843515848	
-0.00373348120369	0.408547212268	0.3843999083	
-0.00372736689248	0.408365814633	0.4103412027	
-0.00372062618739	0.408165841134	0.4523192632	
-0.00371197388351	0.407909169122	0.4049626637	
-0.0037027176859	0.407634597537	0.3623785495	
-0.00369269735093	0.407337376517	0.3742592622	
-0.00368480727006	0.407103355547	0.4299306078	
-0.00367617679632	0.406847387489	0.4493102416	
-0.00366602339308	0.40654626897	0.4760189769	
-0.00365793134715	0.406306297564	0.4470805825	
-0.00365066264389	0.406090752911	0.3496798987	
-0.00364352780803	0.405879187485	0.4091688187	
-0.00363570134145	0.405647124419	0.4262504796	
-0.00362566395824	0.405349522085	0.3760444464	
-0.00361738146574	0.405103965432	0.4408433917	
-0.00360891952493	0.404853101892	0.3693709433	
-0.0035973194787	0.40450922775	0.4700356507	
-0.00359013897982	0.404296380357	0.3682248125	
-0.00358261949438	0.404073495094	0.3980013487	
-0.0035730499532	0.403789859677	0.4343915711	
-0.00356530946562	0.403560449125	0.3903493666	
-0.00355524303767	0.403262120171	0.3221271045	
-0.00354369570482	0.402919927128	0.4412072314	
-0.00353212810141	0.402577159261	0.4395709129	
-0.00352021920349	0.402224305422	0.4588534383	
-0.00351138116745	0.401962457353	0.4170831949	
-0.00350075094147	0.401647531614	0.4277014598	
-0.00349066888086	0.401348866066	0.3561388911	
-0.00347828788162	0.400982125434	0.3875277615	
-0.00347447823536	0.400869285067	0.4205448291	
-0.00346460675373	0.400576908696	0.3987690527	
-0.00345630875895	0.400331151315	0.4543500647	
-0.0034480284641	0.400085931847	0.360551381	
-0.0034422210623	0.399913954857	0.2981511815	
-0.00342897490073	0.39952171614	0.4218219266	
-0.00341721824736	0.399173613613	0.4870246309	
-0.00341108280802	0.398991960604	0.4968607338	
-0.00340152637837	0.398709036958	0.4117621448	
-0.00339600644248	0.398545624512	0.4546453761	
-0.00338603395102	0.398250414152	0.4065923406	
-0.00337852612352	0.398028177343	0.4183797354	
-0.0033704362883	0.397788725643	0.3857643904	
-0.00336040154819	0.397491725241	0.4112064002	
-0.00335087290326	0.397209723069	0.33371818	
-0.0033431562419	0.39698136068	0.3662801881	
-0.00333521574319	0.396746387072	0.3684342502	
-0.00332752473594	0.396518808863	0.3560591383	
-0.00332066832702	0.396315936956	0.4044922242	
-0.00331352709638	0.396104648	0.3644416782	
-0.0033033848614	0.395804586113	0.3762450022	
-0.00329494669543	0.395554956223	0.3109843287	
-0.00328314327337	0.395205795689	0.4090878215	
-0.00327474292377	0.394957320388	0.4013891766	
-0.00326433191033	0.394649392099	0.3703415052	
-0.00325643166668	0.394415740648	0.3499076924	
-0.00324662828052	0.394125821842	0.44144166	
-0.00323977837596	0.393923259526	0.3264697588	
-0.00323015890129	0.393638813701	0.3967541841	
-0.00322549965338	0.393501047875	0.3815031274	
-0.00321941901562	0.393321261062	0.4192783106	
-0.0032114073979	0.393084392951	0.4006441917	
-0.00320053906756	0.392763086665	0.3979313043	
-0.00319082120119	0.392475813854	0.3936611033	
-0.00318408583982	0.392276719832	0.4811296766	
-0.00317542034949	0.392020586678	0.3038919868	
-0.00316583317265	0.391737229585	0.4441722614	
-0.0031603993687	0.391576637868	0.3708382971	
-0.00315721263553	0.39148245954	0.4469330738	
-0.00314557063639	0.391138419586	0.4226543242	
-0.00313807306469	0.390916869994	0.43537697	
-0.00313124580118	0.390715138485	0.4009161202	
-0.00312201730897	0.390442472042	0.4068181472	
-0.00311313457259	0.390180039206	0.519792979	
-0.00310128238255	0.389829903758	0.3987062904	
-0.00309062463761	0.38951508119	0.2941334945	
-0.00308312070243	0.389293435284	0.2734509509	
-0.00307567488947	0.389073518641	0.3933574435	
-0.00306835971441	0.388857472612	0.398438527	
-0.00305989585702	0.388607516505	0.3858229652	
-0.00305063014305	0.388333898386	0.2969126795	
-0.00304018854782	0.388025579599	0.3744578041	
-0.00303160059237	0.387772013531	0.4109523571	
-0.00302530419451	0.387586118151	0.3470814486	
-0.00301919835564	0.387405857487	0.3636479883	
-0.00300942387455	0.387117306446	0.3687865377	
-0.00299894096374	0.386807866278	0.4521334731	
-0.00298910314559	0.38651749126	0.3376289844	
-0.0029820304986	0.38630874736	0.4020826319	
-0.00297056869875	0.385970485408	0.4119478726	
-0.002961790935	0.385711455595	0.3535382178	
-0.00295336657679	0.385462871509	0.3923531791	
-0.00294980425091	0.385357760153	0.4485884834	
-0.00294451564034	0.385201717826	0.378512098	
-0.00293791162477	0.385006873162	0.4219109875	
-0.00293073223564	0.384795064247	0.4174894463	
-0.00292692002746	0.384682600013	0.36842985	
-0.00292160109513	0.384525691485	0.3064915428	
-0.00291561727876	0.384349176804	0.4087960139	
-0.00290831328549	0.384133730045	0.397172224	
-0.00289861577948	0.383847700955	0.4868689038	
-0.00289231264132	0.383661801038	0.4729842007	
-0.00288886194787	0.38356003291	0.4052013829	
-0.00287679107341	0.383204059878	0.4236562353	
-0.00286992075219	0.383001467854	0.3944824211	
-0.00285984818077	0.38270446816	0.4033685813	
-0.00284941906896	0.382396980987	0.3515554182	
-0.00284068638313	0.382139530441	0.3975454921	
-0.00282911871139	0.381798529059	0.3741932829	
-0.00282016186263	0.38153451373	0.309202789	
-0.00281216135529	0.381298704185	0.3032496845	
-0.00280332331095	0.381038226739	0.3324529464	
-0.002793972853	0.38076266783	0.3856747264	
-0.00278750774654	0.380572152885	0.4701678413	
-0.00277475748462	0.380196455544	0.3913957113	
-0.00276871470237	0.380018413614	0.3896668763	
-0.00276107588875	0.379793359635	0.4088968552	
-0.00275322829295	0.379562169365	0.4178998298	
-0.00274387396122	0.379286610307	0.363005901	
-0.00273798637833	0.379113185414	0.3747438452	
-0.00272742666068	0.378802159235	0.3215363617	
-0.00271858316465	0.37854170379	0.4002204464	
-0.00270839936634	0.37824179813	0.4212445982	
-0.00270061939528	0.378012700745	0.400775515	
-0.00269143837807	0.377742365924	0.3895718329	
-0.00267722039583	0.37732375907	0.3056937152	
-0.00266961602721	0.37709989134	0.3761103588	
-0.00266394195479	0.37693285968	0.3994934039	
-0.0026561158737	0.376702491017	0.3297712088	
-0.00264839502849	0.376475235086	0.3291596439	
-0.00264157857279	0.376274611432	0.402697347	
-0.00263417816828	0.376056814047	0.3695137681	
-0.00262742088437	0.375857956023	0.301934097	
-0.00262023198706	0.375646408798	0.3286059239	
-0.00261279847709	0.375427677071	0.4165744976	
-0.00260570281266	0.375218899495	0.3518312997	
-0.00259796238829	0.374991165501	0.3466758402	
-0.00258890128863	0.374724594697	0.4418707813	
-0.00257432085577	0.374295692983	0.3937736372	
-0.00256220009079	0.37393918668	0.3501029034	
-0.00255751760182	0.373801471349	0.334728251	
-0.00254838586368	0.373532916558	0.3619087209	
-0.00254242196636	0.373357536149	0.3524371857	
-0.00253514115244	0.373143441519	0.3571452516	
-0.00252509376003	0.372848017133	0.333290123	
-0.00251813328066	0.372643372757	0.407563053	
-0.00250857036522	0.372362234777	0.3390915779	
-0.00249535803561	0.371973847359	0.3597874014	
-0.00248765673197	0.371747481977	0.3829143299	
-0.00247718327224	0.371439658954	0.2472188694	
-0.00247357840464	0.371333715719	0.3506353949	
-0.0024663738316	0.371121991092	0.3999776329	
-0.00245796517105	0.370874898404	0.3659782701	
-0.00245062280769	0.37065915448	0.3827370048	
-0.00244270491931	0.370426515438	0.4155344763	
-0.00243780110648	0.370282442533	0.3588532241	
-0.00242954978105	0.370040034694	0.3623171735	
-0.00241679093089	0.369665239764	0.3164883486	
-0.00241082493807	0.369490001682	0.3972735482	
-0.00240290068312	0.369257258405	0.3731301965	
-0.00239166574148	0.368927305359	0.3091776238	
-0.00238422394837	0.368708769655	0.3875470881	
-0.00237401213264	0.368408913341	0.3557319297	
-0.0023672529432	0.368210453998	0.2719383836	
-0.00236108430646	0.368029344711	0.4018762828	
-0.00235304672286	0.367793378908	0.287462813	
-0.00234570071636	0.367577731345	0.3532712078	
-0.00233984808526	0.367405933248	0.3596816323	
-0.00233606094492	0.36729477043	0.3440890741	
-0.00232327034534	0.366919360078	0.3513652178	
-0.00231551795825	0.36669184506	0.2820905333	
-0.00230488447494	0.366379802628	0.4315203605	
-0.0022946210735	0.366078649187	0.3835325567	
-0.00228578948617	0.365819531413	0.4003160494	
-0.00227608085385	0.365534705531	0.3312710786	
-0.00226825972257	0.365305272527	0.3669367704	
-0.00225757451739	0.364991848651	0.3998444364	
-0.00224988427783	0.364766293798	0.4043928802	
-0.0022446754341	0.364613527453	0.4061040793	
-0.00223921501898	0.364453390878	0.3672338497	
-0.00223035780415	0.364193654259	0.3784710809	
-0.00222083879088	0.363914534342	0.3935408385	
-0.00221688168732	0.363798510015	0.322253543	
-0.00221076803787	0.363619263061	0.2527075914	
-0.0021983494823	0.363255193175	0.3550376272	
-0.00218669756752	0.362913637056	0.3637352118	
-0.00218362287531	0.362823513889	0.4146173884	
-0.00217800508353	0.36265885593	0.3898539265	
-0.00217031928474	0.362433598584	0.3037617426	
-0.00216321610507	0.362225431266	0.271051594	
-0.00216124723781	0.362167733681	0.3279367223	
-0.00215388881143	0.361952104735	0.3664436922	
-0.00214118005726	0.361579726778	0.353981272	
-0.00213462607463	0.361387706661	0.3845876529	
-0.00212363005319	0.361065569423	0.2936995016	
-0.00211402954457	0.360784342324	0.4191064932	
-0.00210139602535	0.36041430854	0.3602761691	
-0.00209755157742	0.360301714099	0.3358516913	
-0.00208871260907	0.360042858072	0.3610687529	
-0.00207832525765	0.359738684369	0.2886509	
-0.00206940494148	0.359477494103	0.3592414647	
-0.00206344995823	0.359303142339	0.4189726927	
-0.00205616994129	0.359090009375	0.3757453765	
-0.0020450593572	0.358764759778	0.2820421683	
-0.00203727140141	0.358536797034	0.3865957359	
-0.00202970106338	0.358315220616	0.3508770353	
-0.0020265570258	0.358223202455	0.4072941046	
-0.00202247240788	0.358103660016	0.3669055488	
-0.00201518156791	0.357890294431	0.3570516686	
-0.00200802871899	0.357680981759	0.3902779827	
-0.00199588090648	0.357325535498	0.3388505075	
-0.0019888589895	0.35712009258	0.3447381768	
-0.00198432208876	0.356987362188	0.3325154993	
-0.00197899414491	0.356831496719	0.3309447854	
-0.00197073912284	0.356590017482	0.3265287766	
-0.00196210490083	0.356337466521	0.2367482217	
-0.00195592960478	0.356156852189	0.3724458552	
-0.00194992549222	0.35598125506	0.3320625102	
-0.00194348401605	0.355792878198	0.3617509045	
-0.00193650373417	0.355588757721	0.4139540787	
-0.00192492150667	0.355250095945	0.4173498011	
-0.00191773699238	0.355040041688	0.3594662141	
-0.00191161914648	0.354861185403	0.3832663764	
-0.00190697304641	0.354725363059	0.3994290016	
-0.00189668014875	0.354424486501	0.391007364	
-0.00189087013136	0.354254664625	0.3531166628	
-0.00188300975074	0.354024927886	0.3061107584	
-0.00187848738034	0.353892759856	0.4151863242	
-0.00187455271312	0.353777772492	0.3697517682	
-0.00186598047501	0.353527271508	0.39189221	
-0.00185593012175	0.353233603642	0.3687440525	
-0.00184774368038	0.352994420304	0.3537354761	
-0.00183656743874	0.352667915391	0.3716535838	
-0.00183114421158	0.352509493268	0.3785881032	
-0.00182771229918	0.352409245422	0.3755159711	
-0.00182153405814	0.352228784622	0.3768079535	
-0.00181479397358	0.352031925586	0.2845411107	
-0.00180692273405	0.351802045468	0.3470482779	
-0.00179730193734	0.351521094011	0.3684864036	
-0.00179385668201	0.35142049048	0.3454039263	
-0.00178152774143	0.351060506485	0.3604772097	
-0.00177563022694	0.350888324909	0.323745006	
-0.001769888843	0.350720711473	0.3589066896	
-0.00176592555507	0.350605013263	0.3551474961	
-0.00175876947773	0.350396121309	0.3687480783	
-0.0017530649483	0.350229612068	0.3931878492	
-0.00174016996124	0.349853256246	0.3494893473	
-0.00173312846381	0.349647762328	0.3158497379	
-0.00172716734085	0.349473808722	0.3504996457	
-0.00172019651952	0.349270404087	0.3690027563	
-0.00171243757241	0.349044019307	0.3712490414	
-0.0017040326019	0.34879880547	0.3607807901	
-0.00169238143093	0.348458918864	0.3280294806	
-0.00168864818477	0.348350021574	0.3796996504	
-0.00168103058971	0.348127832244	0.3541860033	
-0.0016706934137	0.347826346051	0.3662640549	
-0.00166278851418	0.347595819271	0.3260014605	
-0.00165424963742	0.347346825071	0.3874104779	
-0.00164290241974	0.347015973182	0.34995092	
-0.0016322330008	0.346704919081	0.309753787	
-0.00162719128575	0.346557945797	0.3368025045	
-0.00162299983594	0.346435764777	0.2952271262	
-0.00161639012092	0.346243101889	0.3725668932	
-0.00160537403596	0.345922029349	0.3837725697	
-0.00159580125975	0.345643052824	0.3577175112	
-0.00158810067055	0.345418656907	0.3653483376	
-0.00157914059295	0.345157581877	0.343023251	
-0.00157332651129	0.344988186534	0.3353011953	
-0.00157013984993	0.34489534635	0.3017671301	
-0.0015590998307	0.344573730194	0.2448153583	
-0.00154760750476	0.344238976688	0.3805386299	
-0.00153966613301	0.344007680312	0.3715810991	
-0.00152904538959	0.343698375819	0.3263590756	
-0.00152610103546	0.343612634406	0.3435008815	
-0.00151869569017	0.343396997817	0.3432132232	
-0.0015133944985	0.343242642418	0.3389871176	
-0.00150515810575	0.343002839408	0.2619973368	
-0.00149886962817	0.342819763965	0.3701068639	
-0.00149539200928	0.342718525779	0.3455067724	
-0.00148893680148	0.342530615738	0.3132215168	
-0.00148364732671	0.342376649477	0.3635908307	
-0.00147889441763	0.342238308885	0.252783349	
-0.00147143093402	0.342021086868	0.3738968491	
-0.00145894779416	0.341657807656	0.3387855313	
-0.00145098474172	0.341426095116	0.326125044	
-0.00144087761288	0.341132021276	0.3738025742	
-0.00143273936526	0.340895256184	0.3266437687	
-0.00142370438342	0.34063242636	0.4019857796	
-0.00141428999969	0.340358586372	0.3839661067	
-0.00140244649154	0.340014128251	0.3124278678	
-0.00139557101158	0.339814180756	0.3263872778	
-0.00138734870202	0.339575084953	0.3347879897	
-0.00138266244009	0.339438822911	0.3667616776	
-0.00137603105884	0.339246014405	0.376077579	
-0.00136902803285	0.339042415045	0.3462051598	
-0.00136345024227	0.338880262502	0.3338707433	
-0.00135460777226	0.338623221881	0.3888253416	
-0.00134862075644	0.338449199863	0.3644075228	
-0.00134138026167	0.338238758382	0.3444864603	
-0.0013356634232	0.338072612745	0.370378104	
-0.00132574839871	0.337784481418	0.2171339774	
-0.00132182474527	0.337670468216	0.4008020332	
-0.00131246317869	0.337398459952	0.3162960932	
-0.00130488954922	0.337178421714	0.3341620801	
-0.00129964205887	0.337025975779	0.3861843801	
-0.00129279320963	0.33682702137	0.3648547327	
-0.00128404607197	0.336572944291	0.2750887116	
-0.00127772965472	0.336389486944	0.3711505527	
-0.00127389151571	0.336278016114	0.396833626	
-0.00126917992915	0.336141184109	0.3958606525	
-0.00126215324571	0.335937130914	0.4234264417	
-0.00125199294148	0.335642105509	0.3478884948	
-0.00124631844914	0.335477349014	0.3332916615	
-0.00124006216839	0.335295712261	0.3441521484	
-0.00123073564575	0.335024960926	0.3299734569	
-0.00122544268531	0.334871317104	0.3773601803	
-0.0012176541584	0.334645248131	0.348485989	
-0.0012097893281	0.33441698378	0.3443048641	
-0.00119960787693	0.334121512122	0.338118634	
-0.00119435712099	0.333969144908	0.3243156552	
-0.00118727247633	0.333763575444	0.3357754991	
-0.00118259753149	0.333627935001	0.3593543709	
-0.00117655324945	0.333452574388	0.2647983889	
-0.00117279497745	0.333343542803	0.2622180135	
-0.00116345215364	0.33307251664	0.3816385665	
-0.00115592778257	0.332854262119	0.3581503381	
-0.00114881131082	0.332647855791	0.3694096879	
-0.00113902228133	0.332363960797	0.2984040086	
-0.00113171890662	0.332152172959	0.3481428015	
-0.001125602843	0.33197482856	0.3007983125	
-0.00111740347705	0.331737094374	0.2902311427	
-0.00111033085156	0.331532046341	0.3218005653	
-0.0011033817646	0.331330595436	0.3080799569	
-0.00109676388383	0.331138760366	0.3579864709	
-0.00109075328014	0.330964540782	0.3794244634	
-0.0010838883789	0.330765573178	0.3314306915	
-0.00107864241199	0.33061353781	0.3511431844	
-0.00106818578817	0.330310516656	0.3595074731	
-0.00105917653988	0.330049466872	0.3238559962	
-0.00105470191066	0.329919820767	0.343480331	
-0.00104831216871	0.329734698081	0.3479903372	
-0.00103744808712	0.329419975526	0.1982257611	
-0.00103008099181	0.329206579035	0.3396040587	
-0.00102073395329	0.328935856278	0.3504323305	
-0.00101323549557	0.328718695157	0.370872079	
-0.00100471250041	0.32847188461	0.3451365974	
-0.000993987178343	0.328161331894	0.346395222	
-0.000987046431939	0.327960381683	0.2382301732	
-0.000979266289933	0.327735147555	0.3805538883	
-0.000973271015016	0.327561598432	0.2557020945	
-0.000967074526697	0.327382236853	0.3632036709	
-0.00096030320968	0.327186250654	0.3929825044	
-0.000948583022948	0.326847061461	0.2485629923	
-0.000938507130026	0.326555494656	0.3613261222	
-0.000935175450789	0.32645909286	0.2766063948	
-0.000928149258296	0.326255802499	0.3146543513	
-0.000922545417606	0.32609367683	0.3509024012	
-0.000912662916449	0.325807789339	0.3244374091	
-0.000904652770542	0.325576089845	0.2965703002	
-0.000894833386999	0.325292085243	0.3104922681	
-0.000886872640981	0.325061860764	0.3431929062	
-0.000876929429826	0.324774332444	0.2823531544	
-0.000869865155613	0.324570074054	0.2895643792	
-0.000861102149584	0.324316720669	0.3721668308	
-0.000857480766049	0.324212027637	0.3633993326	
-0.000851840131106	0.324048967223	0.3219617194	
-0.000842941488644	0.323791744909	0.3192020109	
-0.000837402928559	0.323631661504	0.3069967163	
-0.000830104907679	0.323420738954	0.3594461792	
-0.000823950539772	0.323242883044	0.3402156701	
-0.000814589074718	0.322972368575	0.2547128427	
-0.000806258318672	0.322731662226	0.3446721628	
-0.000800732874048	0.322572024247	0.3244294338	
-0.000794603047887	0.322394936537	0.3069300857	
-0.000784278373623	0.322096689574	0.378807939	
-0.000776510675027	0.321872328571	0.288901887	
-0.000767847787376	0.321622134454	0.341866155	
-0.000762123860903	0.321456834442	0.3313437862	
-0.000759331137712	0.321376187916	0.3418480859	
-0.000747185184877	0.321025474497	0.3174101527	
-0.000738195971008	0.320765942955	0.2606480021	
-0.000729955754323	0.32052805944	0.2767159548	
-0.000718285995772	0.320191208181	0.2920797016	
-0.000711932286899	0.320007825274	0.3969782455	
-0.000701025382351	0.319693057586	0.3685588959	
-0.000695040804814	0.319520362448	0.3430499554	
-0.000685972685103	0.319258709047	0.3300157042	
-0.00067689059771	0.318996679904	0.3415573107	
-0.00066879311768	0.318763080908	0.2991019722	
-0.000657184913656	0.318428241208	0.331475454	
-0.000649332767375	0.318201770681	0.243737091	
-0.00064177659733	0.317983855984	0.335021972	
-0.000633061523222	0.317732542851	0.362034724	
-0.00062942892765	0.317627798588	0.2841656608	
-0.000623176836154	0.317447532609	0.3383876621	
-0.000614482363456	0.317196867291	0.3006692	
-0.000608359905254	0.317020369333	0.3206496982	
-0.000598294471119	0.316730230568	0.279355295	
-0.000590854814073	0.31651580221	0.2758040558	
-0.000586617086241	0.316393669209	0.3471549688	
-0.000578253289294	0.316152638831	0.371548609	
-0.000571199744	0.31594938582	0.4233353539	
-0.000558225678732	0.315575572128	0.3420320032	
-0.000551351862901	0.315377543933	0.3223838661	
-0.000544481163222	0.315179621299	0.3150952361	
-0.000538404156144	0.315004575543	0.3273024765	
-0.00052915527972	0.314738189082	0.1998495924	
-0.000522262211043	0.314539673309	0.1832696148	
-0.000514199213767	0.314307484577	0.2789958874	
-0.000507818527366	0.314123756507	0.3449891597	
-0.000492475264172	0.313682012277	0.2974691709	
-0.000485424028771	0.313479028345	0.3088020894	
-0.000478739037346	0.313286602902	0.3129681845	
-0.000473648936951	0.313140095982	0.2570757413	
-0.00046783795856	0.312972850884	0.3230794527	
-0.000461064497063	0.312777919004	0.3665391046	
-0.000451652612409	0.312507082184	0.264316551	
-0.000442709113496	0.312249751288	0.294316391	
-0.000428689777374	0.311846427784	0.2749218805	
-0.000421634584305	0.311643481382	0.199301	
-0.000412652537724	0.311385132306	0.368810575	
-0.000404227097384	0.311142817552	0.3129652665	
-0.00039987308131	0.311017605916	0.3531514039	
-0.000390425508595	0.310745937157	0.2415027189	
-0.000382780618183	0.310526127338	0.1863533407	
-0.000370422489814	0.31017084188	0.3365726414	
-0.000364890439465	0.310011816982	0.3104118295	
-0.000357866259686	0.309809914106	0.3105144637	
-0.000351696165092	0.309632574823	0.3169519691	
-0.000346071097992	0.309470911821	0.3089663693	
-0.000339475561525	0.309281371437	0.3172637464	
-0.000334807001093	0.309147216779	0.3156503561	
-0.000326614587652	0.308911819376	0.3422549534	
-0.000321773657848	0.308772732816	0.3331954572	
-0.000310814878787	0.308457901437	0.3470729024	
-0.000305741327983	0.308312158776	0.321372011	
-0.0002966655531	0.30805147017	0.2659800194	
-0.000290865129018	0.30788487598	0.2948447541	
-0.000284503330006	0.307702171676	0.3410460557	
-0.000275865262366	0.307454117327	0.3108973809	
-0.000270527846897	0.307300858574	0.3403549762	
-0.000260941962868	0.307025633487	0.3286962643	
-0.000256867731275	0.306908665674	0.2809059124	
-0.000252538554678	0.3067843848	0.3000514593	
-0.000246946280577	0.306623852706	0.3362870371	
-0.000240176386205	0.306429530055	0.2402280764	
-0.000235992340751	0.306309439274	0.2995816309	
-0.000228210391029	0.306086097064	0.3044303292	
-0.00022045128864	0.305863431151	0.3445810543	
-0.000213826867858	0.305673343893	0.2444484968	
-0.000206325211403	0.305458102521	0.3363774386	
-0.000198885234459	0.305244649881	0.3140109522	
-0.000187303521915	0.304912408669	0.2929075121	
-0.000180514292046	0.30471766934	0.2885872867	
-0.000176884825165	0.304613569754	0.3226552709	
-0.000165638002669	0.304291019448	0.3489310908	
-0.000157184496711	0.304048607848	0.3346818306	
-0.000152307325214	0.30390876187	0.3236377033	
-0.000143653066443	0.303660633335	0.3286268386	
-0.000138811338765	0.303521826085	0.3234621162	
-0.000132117897756	0.303329945395	0.3701860891	
-0.000126996764921	0.303183148399	0.3391152293	
-0.000118780361811	0.302947644448	0.370060498	
-0.000111725731675	0.302745458489	0.2917638061	
-0.000104688165093	0.302543778599	0.3358756023	
-0.000100643254436	0.302427868797	0.2933296117	
-9.53323475693e-05	0.302275689505	0.3285662968	
-8.60988945745e-05	0.302011136237	0.2983017918	
-8.20060744077e-05	0.301893879737	0.2895609634	
-7.43462490421e-05	0.301674446456	0.2125549213	
-6.54549342895e-05	0.301419759648	0.2704272392	
-5.93986181887e-05	0.301246295392	0.3212791435	
-5.19400572099e-05	0.301032685562	0.2816843339	
-4.58982760707e-05	0.300859665714	0.3158311042	
-4.03032092007e-05	0.300699449739	0.3267576664	
-3.20152658992e-05	0.300462142476	0.1929536843	
-2.11518974534e-05	0.300151129365	0.3001989129	
-1.32675583444e-05	0.299925429947	0.2513898113	
-7.81397092433e-06	0.299769326491	0.2541947654	
-2.37885948808e-06	0.299613762103	0.3477598209	
8.35848814143e-06	0.29930646647	0.305605935	
1.72751735893e-05	0.299051307218	0.3634316102	
2.73048319615e-05	0.298764332036	0.2601928538	
3.14193221971e-05	0.298646615592	0.3202142874	
3.87893211247e-05	0.298435772979	0.3188388665	
4.78601421264e-05	0.298176298646	0.2573658872	
5.78695216357e-05	0.29789000952	0.3595932139	
6.61943165898e-05	0.297651929435	0.3253947239	
7.05921589754e-05	0.29752616561	0.2304452949	
7.81690658481e-05	0.297309506707	0.2556836801	
8.28249959221e-05	0.29717638194	0.3089332351	
9.48047179059e-05	0.296833886041	0.2642091817	
0.000101276086674	0.296648892652	0.3112968332	
0.000110172241255	0.296394606972	0.287670435	
0.000115747112402	0.296235270099	0.3419120347	
0.000123162222224	0.296023353584	0.2410545683	
0.000128108316799	0.295882009694	0.2835302382	
0.000133300691219	0.295733637033	0.2702256266	
0.000138330993829	0.295589904518	0.3012660056	
0.000148800968134	0.295290770624	0.3020591259	
0.000158079554305	0.295025707279	0.3285544044	
0.000166239181179	0.294792634204	0.3156307783	
0.000173914138225	0.294573426447	0.3035523893	
0.000182406847988	0.294330886373	0.3191393476	
0.000189303352308	0.294133950179	0.2834778451	
0.000193865154301	0.294003692708	0.2742099333	
0.000199272003306	0.293849315182	0.3045125336	
0.000205757529798	0.293664152443	0.3254594235	
0.000213450079739	0.293444547989	0.2556293017	
0.000220768394589	0.293235646204	0.3171077097	
0.000231363378269	0.292933244739	0.3237129185	
0.000238137125744	0.292739929291	0.3179015036	
0.000245792686972	0.292521467078	0.3241178255	
0.000251699478676	0.292352922425	0.2876252719	
0.000258946900247	0.292146140801	0.2887977045	
0.000265742546376	0.291952265761	0.3291714287	
0.000270671450648	0.291811657642	0.3036666147	
0.000280544456421	0.291530033361	0.3022042408	
0.000287810072245	0.291322805758	0.2058738141	
0.000293703977197	0.291154715197	0.255855972	
0.00030037084042	0.290964594957	0.3131061361	
0.00030626818984	0.290796432029	0.2848017282	
0.000312989278362	0.290604794991	0.3264542158	
0.000322149216015	0.29034364495	0.3233061845	
0.000329231468116	0.290141749872	0.3040391588	
0.000336949899294	0.289921739082	0.2827749114	
0.000343228339239	0.289742790026	0.2728175189	
0.000348763033801	0.289585050746	0.3114091696	
0.000357769926961	0.289328376405	0.3221961065	
0.000362126250628	0.289204242057	0.306176181	
0.000371525029216	0.288936444526	0.2845860531	
0.000376374659113	0.288798277074	0.2997969773	
0.000379799810508	0.288700698415	0.2962288462	
0.000387347951534	0.288485674976	0.2796125406	
0.000396655478061	0.288220559492	0.2774391152	
0.000405796473583	0.287960217004	0.2677016217	
0.000413531079889	0.287739952408	0.2781995737	
0.00042179757956	0.287504563828	0.2353123923	
0.000425728534951	0.287392638274	0.3097070541	
0.000436390627668	0.287089085235	0.2973300523	
0.000445152962413	0.286839648719	0.3046650209	
0.000452754470597	0.286623279147	0.13149807	
0.00046034990961	0.286407102568	0.3088575237	
0.000472838171435	0.286051713554	0.328522169	
0.000480019322012	0.285847378266	0.2604129429	
0.000486354615814	0.285667126347	0.2513293458	
0.000494555918513	0.285433803623	0.2853971063	
0.00050261281882	0.285204612065	0.2809524992	
0.000508892123052	0.285026002906	0.2202695574	
0.000517802414818	0.284772581439	0.2850572195	
0.00052225901745	0.284645839736	0.314613257	
0.000526176894387	0.284534424661	0.3313399747	
0.000532922725848	0.284342601942	0.1887855738	
0.000541565290715	0.284096867567	0.3273492844	
0.000549308369698	0.283876730602	0.3031391609	
0.000557438745437	0.283645605411	0.2874841856	
0.000566172453512	0.283397354957	0.3186873374	
0.000575652500488	0.28312792062	0.2878967601	
0.000581175121988	0.282970975644	0.2431756469	
0.000586208529256	0.282827942777	0.2960424683	
0.00059318447064	0.28262972422	0.267357997	
0.00059982936523	0.282440928143	0.2892805473	
0.000606739453824	0.2822446138	0.3133301712	
0.000617335352173	0.281943618917	0.2729494828	
0.000624438986237	0.281741849988	0.2585912995	
0.000629888198248	0.281587084674	0.3013358535	
0.000638566906693	0.281340618685	0.2832133147	
0.000644528999448	0.281171317027	0.3486958452	
0.000650425014895	0.281003904032	0.3183071854	
0.000656057197248	0.280843993816	0.3619512825	
0.000662686244455	0.280655794696	0.2386162363	
0.000675207900866	0.280300346217	0.2929470471	
0.000684915608763	0.280024814456	0.3039202069	
0.000690446418031	0.279867849548	0.239454113	
0.000697589060771	0.279665156598	0.3193419454	
0.000704990943313	0.279455125945	0.3067174007	
0.000709068570447	0.279339430293	0.2313207853	
0.00071683235957	0.27911916234	0.2927600811	
0.000727341721497	0.278821033062	0.2800426076	
0.000736486367623	0.278561649685	0.2916724551	
0.000742659789047	0.278386560303	0.2835141184	
0.000747748487594	0.278242245726	0.2679145131	
0.000752640479677	0.278103518318	0.2800057165	
0.000757744070186	0.277958799384	0.2742527807	
0.000761160135328	0.277861937555	0.2936417835	
0.000767330222722	0.27768699642	0.3154166829	
0.000777960044106	0.277385639474	0.308091124	
0.000784309850408	0.277205640582	0.3037727726	
0.000792708967518	0.276967571428	0.28160913	
0.000798062744071	0.276815834056	0.3395074731	
0.000804647898905	0.276629210685	0.2419586409	
0.000811864976767	0.276424696184	0.2548050559	
0.000819839463735	0.27619873992	0.3161112715	
0.000830853889354	0.275886684217	0.3119374979	
0.000838795991316	0.275661698763	0.3104834605	
0.000846919563491	0.27543159562	0.2706171996	
0.000854950702184	0.275204133589	0.2171504603	
0.000864358711656	0.274937704079	0.2719737854	
0.000868814477381	0.274811530217	0.2988822754	
0.000872369544618	0.274710866451	0.3282178715	
0.000878248876992	0.274544399578	0.2288440683	
0.00088748547684	0.274282899995	0.2440342544	
0.000894171257085	0.274093636071	0.275010418	
0.000900988744142	0.273900659989	0.2735820841	
0.00091199443719	0.273589167005	0.2821755358	
0.000917381006893	0.273436727076	0.2863705976	
0.000921762537111	0.273312737324	0.297779843	
0.000927157198844	0.27316008701	0.3078447153	
0.000935558783171	0.272922371633	0.2881927427	
0.000940947901466	0.272769904436	0.2330208596	
0.000948497512486	0.272556330528	0.3026842493	
0.00095364355756	0.272410763579	0.2979360768	
0.000960337024167	0.272221438482	0.285787279	
0.000965198948445	0.272083928591	0.275119767	
0.000970375708058	0.271937523386	0.3165654282	
0.000977730957085	0.271729524071	0.3236008252	
0.000986820890931	0.271472495955	0.2684283514	
0.000995825946651	0.271217896648	0.2802064698	
0.00100321230422	0.271009084067	0.2211050124	
0.00100840048559	0.270862425527	0.2958097891	
0.00101941514948	0.270551096597	0.2923593613	
0.00102504263796	0.270392052458	0.2597851347	
0.00103417239239	0.270134051043	0.3310923679	
0.00104265725208	0.269894300371	0.2851073689	
0.00105146658209	0.269645408285	0.289783489	
0.00105823179351	0.269454287779	0.2537172656	
0.00107388827511	0.269012046592	0.2937040712	
0.00108386084316	0.268730401357	0.2239392842	
0.00109207354878	0.268498484536	0.2821850796	
0.00109780296875	0.268336706793	0.2549760688	
0.00110757416581	0.268060830889	0.2803010788	
0.00111430714483	0.267870754396	0.2878618812	
0.0011202938127	0.267701760216	0.1708986651	
0.00113124456812	0.267392670447	0.2233164373	
0.00113627152828	0.267250796527	0.2474358584	
0.00113952470251	0.267158988228	0.2507519692	
0.00114412925081	0.267029048998	0.2737346521	
0.00114969690281	0.266871941219	0.2281354855	
0.00115454997065	0.266735006479	0.2674666563	
0.0011611182916	0.266549687202	0.2342366566	
0.00116584278164	0.266416399382	0.3079504019	
0.00117464959865	0.266167961561	0.2549356941	
0.0011851236907	0.265872526047	0.2667380903	
0.00119326707277	0.26564285804	0.3292609643	
0.00120042158072	0.265441098602	0.2995741005	
0.00120604261021	0.265282596432	0.2308927639	
0.00121417019945	0.265053433852	0.2414067018	
0.00122365850245	0.264785934587	0.2984308615	
0.00123288254801	0.26452591588	0.2675491564	
0.0012410528049	0.26429562775	0.2260501067	
0.00125225610829	0.263979888014	0.3127246545	
0.00125678458938	0.263852275604	0.2813499986	
0.00126216259226	0.263700733109	0.2333680341	
0.00127069451722	0.26346033968	0.2620719858	
0.00128020482455	0.263192409871	0.2385005584	
0.00128812479035	0.262969308433	0.2384421321	
0.00129689288079	0.26272234157	0.2385199169	
0.00129969738797	0.262643354004	0.1424193474	
0.00130651463717	0.262451361102	0.2839911442	
0.0013123116867	0.262288112791	0.2515864741	
0.00132216973505	0.2620105316	0.328387863	
0.00132626611987	0.261895196399	0.2922059734	
0.00133433766394	0.261667956472	0.2349915681	
0.00133984468191	0.26151292939	0.2798892395	
0.00134816016261	0.261278862046	0.231288406	
0.00135784201228	0.261006364347	0.2584229958	
0.0013629698059	0.260862054906	0.2821008466	
0.00136970576198	0.260672501681	0.2780670702	
0.00137976060584	0.260389583029	0.1786046458	
0.00138553589893	0.260227096558	0.2817673253	
0.00139061228452	0.260084283389	0.1993927104	
0.00139581684684	0.259937873674	0.2847186001	
0.00140023352054	0.259813635568	0.2457054996	
0.00141230949203	0.259473981581	0.2934000969	
0.0014193891436	0.259274880139	0.2177266464	
0.00142791472984	0.259035138031	0.2222985629	
0.00143755976057	0.258763947668	0.2614734526	
0.00144699630054	0.258498651173	0.2676483954	
0.00145161084013	0.258368930593	0.2209389875	
0.00145575860531	0.258252338035	0.1611760949	
0.00146100154921	0.258104968967	0.3335532545	
0.00146533100458	0.257983283601	0.22127908	
0.00147992845081	0.257573050697	0.2995068338	
0.001487735716	0.257353673442	0.2531286288	
0.00149472166348	0.257157392673	0.2771852762	
0.00150667561395	0.256821568172	0.3229254302	
0.00151635420708	0.256549702527	0.2411448113	
0.00151946972206	0.256462196664	0.25441553	
0.00152733013031	0.256241435557	0.2834238863	
0.00153241740841	0.256098569936	0.2914996007	
0.00154694843459	0.255690546413	0.2155691883	
0.00155574142708	0.255443679886	0.1987287192	
0.00156340611019	0.255228513231	0.2749733358	
0.00156782090661	0.255104588321	0.2682665075	
0.00157177950026	0.254993475009	0.2229363026	
0.00157927412934	0.254783124201	0.2488505609	
0.00158649054474	0.254580600628	0.2776412341	
0.00159418443732	0.254364697143	0.2514021582	
0.00160413396059	0.254085527711	0.1583198444	
0.00161093288101	0.253894779691	0.2648161672	
0.00161464550273	0.253790626587	0.2595706196	
0.00162326044431	0.253548963474	0.2391652553	
0.00163100834522	0.253331644506	0.285205244	
0.00164113301626	0.253047691842	0.27557154	
0.00165081046577	0.252776315392	0.2903696212	
0.00165725376554	0.252595649654	0.2814379679	
0.00166467055782	0.252387705871	0.2390566978	
0.00167391011581	0.252128684383	0.2924404116	
0.00168101333778	0.251929573218	0.2533898924	
0.0016865283407	0.251774993782	0.2819944177	
0.00169153508091	0.251634669617	0.3025372223	
0.00170245500948	0.251328646679	0.2701358183	
0.00171185323948	0.251065301658	0.2454035834	
0.00171716780351	0.250916397522	0.1976232906	
0.00172420744835	0.250719175074	0.2667571746	
0.00172943822974	0.250572640914	0.273994277	
0.0017346301326	0.25042720536	0.3230141382	
0.00174189645442	0.25022367703	0.2820093919	
0.00174694539193	0.250082268101	0.256016709	
0.00175777766856	0.249778911458	0.274143285	
0.00176636324001	0.249538502679	0.2395603765	
0.00177662833386	0.249251098595	0.2444192143	
0.00178778426553	0.24893879442	0.2625300108	
0.00179480616594	0.248742242475	0.3007284394	
0.00180041222192	0.248585334184	0.2458704769	
0.00180784115041	0.248377422296	0.2814076391	
0.00181466231934	0.248186536619	0.2577756781	
0.00182298882671	0.247953547103	0.2886974751	
0.00183406373382	0.247643690285	0.1951859556	
0.00184365866007	0.247375275375	0.2463443312	
0.00185236000175	0.247131885961	0.2870796932	
0.00185806459853	0.246972334266	0.2815633063	
0.00186485602368	0.246782399891	0.2318612363	
0.00187314137332	0.246550707008	0.2095906706	
0.00188899286628	0.246107499888	0.2355604328	
0.00189422916481	0.245961112414	0.1565274461	
0.00190779673763	0.245581857835	0.2327260958	
0.00191882766072	0.245273557478	0.2805476394	
0.00193111143957	0.244930291195	0.2442760207	
0.00194400358895	0.244570080614	0.2607139592	
0.00194878017643	0.244436635971	0.2559175985	
0.00195275085766	0.244325712154	0.2179504635	
0.00196125158424	0.244088256696	0.2670742724	
0.00196643615118	0.243943445666	0.2176670522	
0.00197318302113	0.243755011657	0.2453782733	
0.00198265074565	0.243490613272	0.2767576091	
0.00199026145372	0.243278097012	0.2801738103	
0.00199694604427	0.243091457605	0.1992411744	
0.00200242607974	0.242938461953	0.2329078892	
0.00201439165574	0.242604434406	0.1394046046	
0.00202657496742	0.242264379596	0.2792172469	
0.00203452122932	0.242042615013	0.2472721282	
0.00203943046486	0.241905618806	0.2676379362	
0.00204862821923	0.241648970457	0.2945207648	
0.00205429628961	0.24149082677	0.2686172769	
0.00205991867216	0.241333968792	0.2638209459	
0.00206649054948	0.241150634867	0.1648905014	
0.00207377875977	0.240947335058	0.2570153371	
0.00208269812385	0.24069856028	0.2772066069	
0.00209183711912	0.240443688167	0.2632397833	
0.00209739905993	0.240288588565	0.2567982124	
0.00210420252033	0.240098882626	0.2634261665	
0.00211513937766	0.239793955604	0.2429207705	
0.00212523675167	0.239512470596	0.2270303308	
0.0021310507748	0.239350408734	0.2864138174	
0.00214148302895	0.239059646107	0.2899258655	
0.00214925100566	0.23884316527	0.2522876969	
0.00215517794342	0.238678005169	0.2283444514	
0.00216204122318	0.238486768072	0.2336324931	
0.00216919212591	0.23828753396	0.2513213847	
0.00217862286788	0.238024807265	0.2423314263	
0.00218380965496	0.237880323999	0.1994121451	
0.00219482579836	0.23757348874	0.2051710417	
0.00220507387125	0.237288084196	0.2353299885	
0.00221212617759	0.23709170138	0.1673651485	
0.00222218109986	0.236811735436	0.2424933662	
0.0022307720211	0.236572560157	0.2755641293	
0.00223818424783	0.236366220643	0.2407199642	
0.00224633815081	0.236139256325	0.2387696371	
0.00225289409601	0.235956787784	0.2798699486	
0.00225738360154	0.235831841987	0.2664358002	
0.00227055445242	0.235465328681	0.2036751892	
0.00227734005207	0.235276524854	0.1978611101	
0.0022913247273	0.234887462289	0.1978716458	
0.00230222297687	0.234584312448	0.2154347233	
0.00231299910438	0.234284599537	0.2595616132	
0.00232034576478	0.234080292027	0.2377676289	
0.00232522840108	0.233944518183	0.2918141914	
0.00233507025842	0.233670865612	0.2543985285	
0.00234795769235	0.233312580864	0.2586926036	
0.00235596487676	0.233090000926	0.2629799046	
0.0023621545037	0.232917959576	0.1775023414	
0.00237375444025	0.232595573252	0.2561639493	
0.00238203290845	0.232365525462	0.2553649767	
0.00238985609627	0.232148150762	0.1568311829	
0.00239723369252	0.231943176332	0.2777207026	
0.00240471619512	0.231735306163	0.2196310115	
0.00241040229324	0.231577354342	0.2303791683	
0.00241940794368	0.231327212507	0.2497077152	
0.00243203776473	0.23097645177	0.1812917912	
0.00244178449844	0.23070579838	0.2131651102	
0.00245169405595	0.230430656645	0.213444518	
0.00245677493995	0.230289597345	0.2719649595	
0.0024646182377	0.230071863031	0.2763225739	
0.00247469040868	0.229792284527	0.2542766715	
0.00248279646995	0.229567305308	0.2717937287	
0.00248853975854	0.229407916992	0.2494363659	
0.00249706355442	0.229171384335	0.2690259125	
0.00250702723416	0.228894926501	0.2396968036	
0.00251540356448	0.228662538115	0.2148163299	
0.00252190652769	0.228482139758	0.2007757925	
0.00253010659669	0.228254682435	0.2216245515	
0.00254013090013	0.227976654478	0.2557702081	
0.0025461289684	0.227810311928	0.2670958832	
0.0025545941854	0.227575569355	0.2562103655	
0.00256613172271	0.227255669456	0.1814108425	
0.00257536407447	0.226999717444	0.2423828682	
0.00258273543617	0.226795378965	0.2622834386	
0.00258947979404	0.226608437413	0.1869436327	
0.00260033240157	0.226307654619	0.1977964324	
0.00260667256521	0.226131953675	0.2479791187	
0.00261666602157	0.225855038749	0.2411491403	
0.00262311145383	0.225676456021	0.2605693118	
0.00263523917548	0.225340472639	0.1951577732	
0.00263890084989	0.225239040214	0.2108283343	
0.00264907003761	0.224957366047	0.2007020363	
0.00265651443413	0.224751187248	0.2701677274	
0.00266611321621	0.224485368313	0.1824973447	
0.00267404939094	0.224265615213	0.2037863537	
0.00268237002184	0.224035239112	0.2305855479	
0.00269167882748	0.2237775305	0.2571452131	
0.00270295758242	0.223465323804	0.2730878705	
0.00270954718433	0.223282936981	0.2566498752	
0.00271590206619	0.223107060449	0.16488115	
0.00272542877457	0.222843426247	0.2673345269	
0.00273350841038	0.22261986082	0.2234263636	
0.00273828981447	0.222487568478	0.1780643637	
0.00274478041233	0.222307998174	0.2042126679	
0.00275793383724	0.2219441356	0.2254864322	
0.00276396290858	0.221777372903	0.2428177658	
0.00277408715699	0.221497365728	0.2525002497	
0.00278404194183	0.221222078592	0.2720555362	
0.00278937514794	0.221074608963	0.0717496777	
0.0027976377196	0.220846157438	0.231004892	
0.00280818838227	0.220554475452	0.2234761144	
0.00282270230512	0.220153286001	0.166803663	
0.00283083676319	0.219928466247	0.1995122603	
0.00283694311444	0.219759713579	0.2203960419	
0.00284760602795	0.219465067119	0.153913394	
0.00285729033258	0.21919749491	0.2373044121	
0.00286350445278	0.219025818353	0.2362805125	
0.00287291303722	0.21876591304	0.2055659869	
0.00288013253213	0.218566499509	0.1615634636	
0.00289228925449	0.218230750946	0.1768543517	
0.00290486505957	0.217883479158	0.2624835181	
0.00291977706651	0.217471762176	0.2600957302	
0.00292511780068	0.217324323522	0.2126571378	
0.0029336576075	0.217088589303	0.2457989556	
0.00293884214284	0.216945486208	0.2500031617	
0.00294820802701	0.216686992208	0.2290172405	
0.00295519127137	0.216494276638	0.2407190435	
0.00296225909954	0.216299243069	0.2412149271	
0.00297142899388	0.216046228265	0.2282108028	
0.00297975644793	0.215816481796	0.2427214777	
0.00299078293348	0.215512306478	0.2662915508	
0.00299930204369	0.21527732648	0.2113363203	
0.00300656942596	0.215076891211	0.202494987	
0.00301461955058	0.2148548879	0.2238568989	
0.0030211351596	0.214675218334	0.2132848777	
0.00302815251455	0.214481728447	0.2229042399	
0.00303833107702	0.214201102881	0.2115376506	
0.00304860319016	0.213917932225	0.2070034538	
0.00305926471741	0.21362406284	0.2300432086	
0.0030670467147	0.213409586757	0.1587787287	
0.00307342030891	0.213233941651	0.0736465727	
0.003088928535	0.212806617013	0.1968387364	
0.00309719874387	0.212578765635	0.2442798466	
0.00310627096109	0.212328843663	0.1268313965	
0.0031129860946	0.21214387189	0.2403812348	
0.00311798653019	0.2120061418	0.2685855596	
0.00312778775442	0.211736204016	0.2147865721	
0.00313306912369	0.211590761442	0.1424692941	
0.00313993924209	0.211401580069	0.2586916326	
0.00314844775725	0.211167303486	0.2592745023	
0.00315258602618	0.211053367287	0.1871748945	
0.00315968757667	0.210857857867	0.2352565154	
0.00316894186032	0.21060310689	0.1946183279	
0.00318339634551	0.210205260304	0.2345101696	
0.00319118742309	0.209990845758	0.2029179178	
0.00319622648232	0.209852178561	0.1492235326	
0.00321135626622	0.209435878913	0.2209881623	
0.00321520754666	0.209329921698	0.1596073417	
0.00322182974589	0.209147741482	0.1760342705	
0.00323537614364	0.208775116522	0.2094578297	
0.00324395901587	0.208539055101	0.1973124327	
0.00325281207923	0.208295587007	0.1587341204	
0.00325759149536	0.208164158662	0.2388907003	
0.00326458893035	0.207971750514	0.1265704381	
0.00327618823706	0.207652839219	0.2440544028	
0.00328617670101	0.207378250691	0.2269026523	
0.00329821035699	0.207047480738	0.2313138435	
0.00330511969945	0.206857583907	0.197135111	
0.00331430188582	0.206605243488	0.252992356	
0.00332333953181	0.206356901322	0.2031098011	
0.00333133626324	0.206137183607	0.2461549517	
0.00334046351751	0.205886428409	0.1514344361	
0.0033476689399	0.205688490728	0.1661014707	
0.00335589122682	0.20546263912	0.2295646533	
0.0033645086651	0.205225956277	0.2321899747	
0.00337145036996	0.205035315413	0.1135643253	
0.00337835286383	0.204845766442	0.2347904471	
0.00339014599445	0.204521950649	0.1352620507	
0.00340070403122	0.204232085126	0.2149767272	
0.00340506906233	0.20411225564	0.2013543317	
0.00341092375628	0.203951541088	0.2217284102	
0.00342085132524	0.203679048436	0.2514267184	
0.00342677303578	0.203516523578	0.2021356684	
0.00343264954525	0.203355250135	0.1587489587	
0.00344057229586	0.203137837257	0.2401948322	
0.0034466952483	0.202969827137	0.2235383144	
0.0034526533678	0.202806351169	0.1798473337	
0.00346156943477	0.202561737171	0.2438453307	
0.0034706749244	0.202311951898	0.2193865112	
0.00348003041652	0.20205533535	0.1485756378	
0.00348899524199	0.201809460138	0.1620880826	
0.00350389171756	0.201400954795	0.1738533342	
0.00350978554304	0.201239347711	0.1400474045	
0.00352125349176	0.200924930547	0.218968159	
0.00353422152445	0.20056943458	0.2064334688	
0.00354454729661	0.200286408755	0.2075893294	
0.00355430209581	0.200019063344	0.2354066467	
0.0035629849791	0.199781120143	0.2507053081	
0.00357029797912	0.199580734848	0.2352918258	
0.00358075566864	0.199294209755	0.1738990808	
0.00358535404079	0.199168231865	0.2070660945	
0.00359271102489	0.198966692024	0.2263837184	
0.00359955413208	0.19877924443	0.2319775698	
0.00360907521819	0.198518465068	0.0977850738	
0.00362050684804	0.198205393256	0.1989726984	
0.00363051717416	0.197931278763	0.0919396822	
0.00363850505328	0.197712567263	0.2070415846	
0.00364609644126	0.197504729919	0.1364924686	
0.00365639908577	0.197222691803	0.2144649565	
0.00366366869983	0.197023703311	0.197497181	
0.00367367782752	0.196749753441	0.1644113114	
0.00368820625256	0.196352164579	0.2384797834	
0.00369804052144	0.196083073656	0.2247054788	
0.00370470212914	0.195900811576	0.1966898108	
0.00370969154286	0.195764309653	0.1509676211	
0.00371619565113	0.195586379565	0.2194935453	
0.00372368924281	0.195381396472	0.2178470994	
0.00373271409762	0.195134549043	0.2096239638	
0.00373971016978	0.194943209708	0.1818854153	
0.00375166685699	0.194616234018	0.1991065224	
0.00376645001944	0.194212023139	0.159615206	
0.00378142412222	0.193802658422	0.2241326952	
0.00378735702194	0.193640482358	0.2242797769	
0.00379817460502	0.193344810424	0.1439578131	
0.00380773556357	0.19308351439	0.213468683	
0.00381878469104	0.192781581517	0.2223283153	
0.00382577351699	0.192590620891	0.2247899172	
0.00383519803602	0.192333131174	0.2280844206	
0.00384629853122	0.192029885619	0.2416325288	
0.0038558667734	0.191768527881	0.2058599042	
0.00386456874163	0.191530856146	0.2355704789	
0.00386865496476	0.191419259296	0.1988227943	
0.00387852507864	0.191149721847	0.2091717533	
0.00388787377885	0.190894450007	0.211716674	
0.00389420951275	0.190721463714	0.2100979549	
0.00390345621694	0.190469019688	0.1831112794	
0.00391361488478	0.190191707266	0.1900395517	
0.00392528752013	0.189873103958	0.224290975	
0.00393457098366	0.18961974147	0.2194220235	
0.00394312564856	0.189386291645	0.2028644436	
0.00395213931516	0.189140339287	0.1809794689	
0.00396326327069	0.188836837153	0.2063584274	
0.00396973909136	0.188660169804	0.2077795135	
0.00397407794539	0.188541808067	0.1610901129	
0.00398505030544	0.1882425122	0.2312544138	
0.00399369574756	0.188006713026	0.2146497186	
0.00400171860147	0.187787914062	0.2048689952	
0.00400926243306	0.187582196076	0.2104028759	
0.00401883183959	0.187321265098	0.1730835729	
0.00402859965137	0.187054951599	0.2103636431	
0.00403430229313	0.186899485309	0.1676061579	
0.0040472703041	0.186545984494	0.1982461021	
0.0040569133676	0.186283151457	0.1761140259	
0.00406532507724	0.186053902357	0.1981687008	
0.00407049762379	0.185912942148	0.1398446415	
0.00408020884974	0.185648316463	0.2044270986	
0.00408766420659	0.185445180423	0.1904622387	
0.00409564771137	0.185227671667	0.2120077796	
0.0041007171131	0.185089566485	0.1957385408	
0.00411308593075	0.184752635023	0.1764519211	
0.00412291145877	0.184485015016	0.2267516769	
0.00413690632315	0.184103881581	0.1606207849	
0.00414592368189	0.183858334201	0.1802914724	
0.00415115917741	0.183715779567	0.1174437461	
0.00416822890621	0.183251050838	0.1440715491	
0.00417327940653	0.183113565261	0.2090403865	
0.00417969133331	0.182939029133	0.1578011493	
0.00418556684371	0.182779104789	0.2289212788	
0.00419266097764	0.182586024009	0.2128601474	
0.00420087033559	0.182362607998	0.2204512074	
0.00421290191768	0.182035205346	0.2133661549	
0.00422014364413	0.181838163639	0.1960611201	
0.00422832945573	0.181615451908	0.1898396658	
0.00423391860051	0.181463398641	0.1799823286	
0.00424374401924	0.18119611839	0.1772691612	
0.00425795661037	0.180809542113	0.1418591492	
0.0042654712664	0.180605169626	0.2092834484	
0.0042734534993	0.180388097981	0.1725723435	
0.00428760483799	0.180003305255	0.1654595036	
0.00429867081198	0.179702446389	0.1937548123	
0.00430415879084	0.179553253271	0.1734244351	
0.00431581811763	0.17923631713	0.1852165481	
0.00432539709137	0.178975959577	0.1539835706	
0.00433661356972	0.17867112678	0.1863529576	
0.00434192012068	0.178526921559	0.1600055557	
0.00435287527227	0.178229240542	0.1670278933	
0.00436474760194	0.177906674696	0.1464510627	
0.00437440175531	0.177644404305	0.1675718188	
0.00438006805647	0.177490482177	0.2157914654	
0.00439109565904	0.177190948343	0.1861228897	
0.00440345171805	0.176855370308	0.1824973552	
0.00441101771832	0.176649906026	0.1870111384	
0.00442192670678	0.176353686197	0.1781874383	
0.00443094007329	0.176108964069	0.1762902152	
0.00443819946502	0.175911880228	0.1700940349	
0.0044464833404	0.175687000374	0.1909050118	
0.00445573900305	0.175435761735	0.1871309922	
0.00446426982904	0.175204218852	0.1923736157	
0.00447064007629	0.175031331038	0.1634748166	
0.00448075782732	0.17475675892	0.1694608649	
0.0044894151943	0.17452184014	0.229640604	
0.00449862364705	0.174271989733	0.1574418218	
0.00450609267557	0.174069351394	0.2246659536	
0.00451441020496	0.173843710448	0.1290316902	
0.00451945048222	0.173706985013	0.1320559369	
0.00452948314574	0.173434853512	0.1688164427	
0.00453718366153	0.173225998735	0.1212230054	
0.0045459447179	0.172988399042	0.1530775782	
0.00455496441221	0.172743806472	0.1867210405	
0.00456386442827	0.172502480516	0.097496465	
0.00457124434419	0.172302388387	0.1847997782	
0.00458218701131	0.172005725757	0.1534844777	
0.00459405696341	0.1716839597	0.1763274904	
0.00460514725211	0.171383362103	0.1791749436	
0.00461445326353	0.171131151619	0.2106339475	
0.00462383947847	0.170876790561	0.1673099234	
0.00463851654106	0.170479096946	0.2467962719	
0.00464878266212	0.170200956944	0.1931439216	
0.00465828594064	0.169943509202	0.1922835218	
0.00466866263361	0.169662427226	0.2208464699	
0.00467564795258	0.169473225976	0.1486085311	
0.00469320634191	0.168997703256	0.1282873597	
0.00470831823731	0.168588501396	0.1752758379	
0.00471720375818	0.168347925684	0.1934742729	
0.00472644295864	0.168097795696	0.1594588855	
0.00474202606013	0.167675969054	0.1433983768	
0.00474623486851	0.167562049453	0.1614330439	
0.00475228248444	0.167398366898	0.1356242571	
0.00476509550041	0.167051605457	0.198654084	
0.00477357071648	0.166822261904	0.1860903002	
0.0047800595996	0.166646681896	0.1199816711	
0.00480475160723	0.165978649038	0.1988467537	
0.00481312138841	0.165752242916	0.1225636438	
0.00482311743375	0.16548186889	0.1716759164	
0.00483703484822	0.165105471302	0.2028004811	
0.004846916525	0.164838250185	0.1989260428	
0.00486181620864	0.164435378095	0.1180317419	
0.0048759834336	0.16405236252	0.1351531074	
0.00488532787447	0.163799759943	0.171452635	
0.00489168743978	0.163627858139	0.1909502481	
0.00490273233226	0.163329333832	0.1878955463	
0.00491622204821	0.162964771274	0.1237925749	
0.00492560441757	0.162711237243	0.1533185443	
0.00493748599468	0.162390199862	0.1839302074	
0.00494440424012	0.162203286554	0.1835792579	
0.00495706279362	0.161861315276	0.2115550091	
0.00496196816034	0.161728807196	0.1800496046	
0.0049720083319	0.161457611639	0.1608350244	
0.00498652166984	0.161065634737	0.1957408139	
0.00499390302488	0.160866298472	0.0993457107	
0.00501180032463	0.160383030188	0.1835828393	
0.00502289311106	0.160083538424	0.2008310978	
0.00503702273939	0.159702098697	0.1647340719	
0.00504891056507	0.159381215365	0.1158295186	
0.00505928831995	0.159101120546	0.1942967816	
0.00506743948802	0.158881139249	0.1794530889	
0.00507515181578	0.158673015885	0.1452252526	
0.00508381265925	0.158439313001	0.1551588606	
0.00509729782381	0.158075466959	0.2103992762	
0.00510529830096	0.15785962485	0.1811595722	
0.00511395742744	0.157626030379	0.1821422317	
0.00512205631529	0.157407565351	0.1865771634	
0.00513833733987	0.156968436544	0.0691476853	
0.00514577118424	0.156767953019	0.1822272544	
0.00515689539897	0.156467968052	0.1765982112	
0.00516525540634	0.156242544122	0.1884382713	
0.00517213679119	0.156057002862	0.1448698826	
0.00518052559961	0.155830832224	0.2230937738	
0.00519749955428	0.155373247594	0.1859559401	
0.00520406201442	0.15519635443	0.2071854181	
0.00521488394704	0.154904667634	0.0895487365	
0.00522999196119	0.154497502024	0.1334645952	
0.00524068406928	0.154209378186	0.1748643316	
0.00525526948862	0.153816382268	0.1217465571	
0.00526919288662	0.153441269524	0.1551573294	
0.00528227381882	0.153088894044	0.1451203575	
0.00529868114528	0.152646966731	0.1419478493	
0.0053072285987	0.152416767301	0.12118949	
0.00532327829897	0.151984562373	0.158208954	
0.00533768139076	0.151596748501	0.1470164868	
0.00534743132399	0.151334250718	0.1819234838	
0.00535650747739	0.151089912205	0.2043172959	
0.00536656002816	0.150819309571	0.064346224	
0.00537504199658	0.150591002594	0.1820558565	
0.00539070348155	0.150169488267	0.1516310459	
0.00541464881807	0.149525126315	0.1485338617	
0.00543005335247	0.149110661319	0.1793244503	
0.00544392173597	0.148737571372	0.1745457198	
0.00545501901129	0.148439060442	0.0726162595	
0.00546606646999	0.148141916067	0.1860622484	
0.00547443867573	0.147916745753	0.1791976997	
0.00548377515252	0.147665659207	0.1628341386	
0.00549210463023	0.147441669781	0.1610266702	
0.00549778557494	0.147288911051	0.1285298735	
0.0055113410269	0.146924437317	0.1909943465	
0.00552077446011	0.146670817962	0.2038841252	
0.00553204192742	0.146367915112	0.0887993835	
0.00554043407898	0.146142326751	0.1997669634	
0.00554991957623	0.145887366234	0.1047970048	
0.00556020042694	0.145611048856	0.1630320574	
0.00556931690534	0.145366044788	0.1126954502	
0.00557823545419	0.145126376915	0.1180770009	
0.00558665694505	0.144900081737	0.1660335692	
0.00559730548235	0.14461396443	0.1292714194	
0.00560831837093	0.144318082114	0.1469723417	
0.00561408585783	0.144163137582	0.1534309479	
0.00562295939746	0.143924761843	0.1302300529	
0.0056301293949	0.143732161351	0.14048237	
0.00564189451899	0.143416149477	0.0903559838	
0.00565330828131	0.143109602339	0.1712640343	
0.00566220277316	0.142870735421	0.048565791	
0.00567168108352	0.142616207457	0.1194472248	
0.0056887601315	0.142157617418	0.1759249013	
0.00569837612356	0.141899444091	0.077348229	
0.00571107245676	0.14155859729	0.1727557769	
0.00572214841857	0.141261277546	0.1305140867	
0.00573237103561	0.140986886508	0.1099790183	
0.0057456986303	0.14062918429	0.1293965844	
0.00575665936907	0.140335033066	0.1804573293	
0.00577115828524	0.139945964957	0.1888663604	
0.00578455461969	0.139586520634	0.1235247436	
0.0057961994706	0.139274099899	0.1098632476	
0.00580882718082	0.138935339864	0.17914852	
0.00581808386392	0.138687033127	0.1600022995	
0.00583320980951	0.138281321541	0.1460880536	
0.00584391188275	0.137994294737	0.1436645096	
0.00585164516686	0.13778690378	0.1519019252	
0.00586273583607	0.137489494574	0.1227157249	
0.00587462657027	0.137170656772	0.2024796375	
0.00588634851571	0.136856371173	0.1630189834	
0.00589767110162	0.136552817792	0.1824584884	
0.00591452882104	0.136100914757	0.1059697172	
0.0059266156335	0.135776937706	0.0981922905	
0.0059352915066	0.135544404891	0.109363968	
0.00594193167176	0.135366443067	0.1411207295	
0.00595057679287	0.135134759054	0.0979545446	
0.00596135794039	0.134845850196	0.0612125807	
0.00598185841797	0.134296545659	0.1712667646	
0.00598829000078	0.134124229073	0.1230220205	
0.00600847306814	0.133583528179	0.047254183	
0.00602629296192	0.133106197638	0.0958251907	
0.0060468722573	0.132555023755	0.1163023388	
0.00606428993903	0.132088586244	0.1382091705	
0.00607463810881	0.131811492507	0.133960529	
0.00608623983783	0.131500854598	0.0994336359	
0.00610510276238	0.130995847626	0.138762925	
0.00611529975657	0.130722874845	0.1672000152	
0.00612893729722	0.130357827118	0.1853172227	
0.00613849968739	0.130101881613	0.1700851889	
0.00614783895703	0.129851923316	0.1116754615	
0.00616034699462	0.129517178829	0.1635163846	
0.00617059846723	0.129242845237	0.1530761295	
0.00618903993365	0.128749388971	0.1776765649	
0.00620685526155	0.128272741368	0.1344831072	
0.00621857354835	0.127959248574	0.1675584953	
0.00622924401307	0.127673807476	0.14096013	
0.00623804594159	0.127438365013	0.1371769044	
0.00625217266117	0.127060516637	0.1625388721	
0.00626939565815	0.126599896207	0.1390588587	
0.00628348293554	0.126223174977	0.1404086928	
0.00629902459432	0.125807598031	0.1428308096	
0.00630835686053	0.125558076123	0.118742272	
0.00632006642319	0.125245010863	0.1992074205	
0.00633343085134	0.124887728031	0.1487798836	
0.00634888840087	0.124474523233	0.1460704896	
0.00635647473718	0.124271742199	0.1149443266	
0.00636244508438	0.124112162527	0.1420580483	
0.0063738289668	0.123807901468	0.1518544551	
0.00638091173441	0.123618608	0.1437677425	
0.0063916136907	0.123332603123	0.1630183995	
0.00640795630313	0.122895888327	0.126163153	
0.00643379446742	0.122205512245	0.0851232604	
0.00644637886298	0.121869303368	0.1605548224	
0.0064553165358	0.12163053599	0.1437259938	
0.00647519577661	0.121099510478	0.1063604482	
0.00648701734182	0.120783753917	0.1186888852	
0.00649978858733	0.120442654289	0.125345481	
0.00650884184713	0.120200870588	0.1600013413	
0.00651712384641	0.119979695241	0.0471896178	
0.006535078434	0.119500242171	0.1364305052	
0.00655142932365	0.119063653964	0.1082818936	
0.00656002762376	0.118834084407	0.1340361939	
0.00657429667135	0.118453132318	0.1471393632	
0.00659664706107	0.117856483679	0.1367206118	
0.00660734208306	0.117571002283	0.1488925816	
0.00661639981167	0.117329237391	0.0219536091	
0.00662804924626	0.117018312396	0.0475932726	
0.00664267069886	0.116628090046	0.1165884715	
0.00665478421895	0.116304822201	0.1402522252	
0.00665947706519	0.11617959172	0.1111532718	
0.00666893226408	0.115927284918	0.1498117848	
0.00667628753925	0.115731021682	0.147196678	
0.00668632342867	0.115463242321	0.1545883468	
0.00670017624785	0.115093640813	0.1199323489	
0.00671260741529	0.114761991239	0.0851759182	
0.00672339473547	0.114474213959	0.0698987142	
0.00674376056475	0.113930948219	0.128146033	
0.00676023136082	0.113491622641	0.1195613932	
0.00677065584047	0.113213588216	0.1214185557	
0.00678106966649	0.112935851567	0.11483409	
0.00678920959467	0.11271876918	0.1181834663	
0.00680504592985	0.112296456134	0.134927119	
0.00682006067027	0.111896081316	0.0940773679	
0.00683320672039	0.111545558512	0.1696162346	
0.00684075933701	0.111344186987	0.1233359041	
0.00684842463274	0.111139818164	-0.0150457513	
0.00686256706506	0.110762777112	0.1275728532	
0.0068747763791	0.110437292571	0.0726869894	
0.00688480488147	0.110169958756	0.0937048079	
0.00690132187299	0.109729684215	0.1455750791	
0.00691130966003	0.109463466498	0.1090007885	
0.00692806339822	0.109016932544	-0.0063727457	
0.00693921111355	0.108719832403	0.1879077418	
0.00694984312517	0.108436489399	0.1574962038	
0.00695996748176	0.108166687113	0.0126926057	
0.00698098800659	0.107606550796	0.122293457	
0.00699354147098	0.10727206022	0.1235414073	
0.00701537981145	0.106690211978	0.1457657794	
0.00703007064721	0.106298826315	0.1342835871	
0.00704860868906	0.105804977695	0.0596748013	
0.00706941032557	0.105250869841	0.1347484936	
0.00708865329403	0.104738320585	0.0788633528	
0.00711029043875	0.104162045176	0.1551167514	
0.00713086427995	0.103614132175	0.1349759046	
0.00714313252775	0.103287429439	0.0794238717	
0.00715742079086	0.102906951981	0.1189765961	
0.00717846298078	0.102346661538	0.2076769918	
0.00719206932904	0.101984387217	0.1494950307	
0.00721079732855	0.101485774683	0.1191928338	
0.00722787738036	0.101031064561	0.071731274	
0.00725080593099	0.100420694654	0.1417988186	
0.00726134579877	0.100140133294	0.0432604808	
0.00727743545894	0.099711860077	0.0292940218	
0.00729434735963	0.0992617241494	0.1139795748	
0.00730506047523	0.0989765906461	0.1000098593	
0.00731219008808	0.0987868386269	0.0434842404	
0.00732912780133	0.0983360642322	0.1324176529	
0.00734439296957	0.0979298221163	0.1377489591	
0.00735508062431	0.0976454094022	0.1062285874	
0.00737708063062	0.0970599879281	0.0200301584	
0.00740478382987	0.0963228565229	0.132944728	
0.00741701225714	0.0959974986072	0.1080389183	
0.00742917970877	0.0956737738595	0.1104613895	
0.00745191669824	0.0950688664962	0.0701441168	
0.00746490122465	0.0947234352777	0.1226430389	
0.00748445058159	0.0942033797089	0.0994468301	
0.00749538353316	0.09391255054	0.0909660135	
0.00751085782301	0.0935009299881	0.1149546787	
0.00752544957272	0.0931127994615	0.1238507829	
0.00754427576981	0.092612055465	0.0864290442	
0.00757008915454	0.0919254999684	0.0086260314	
0.00758706435009	0.0914740344551	0.1380892208	
0.00760062723437	0.0911133334557	0.0973398395	
0.00761699531916	0.0906780428716	0.0983931755	
0.00762682424856	0.090416660845	0.0509084953	
0.00763607884901	0.0901705568456	0.1021772623	
0.00765508223457	0.0896652215436	0.1170562451	
0.00767592865426	0.0891108981522	0.0623357016	
0.00768746051856	0.0888042658548	0.0925103194	
0.00771099324517	0.0881785507564	0.0861285016	
0.00772393804937	0.087834370667	0.1112474965	
0.00773590780748	0.0875161222333	0.1087877247	
0.00775385556808	0.0870389444163	0.0776691166	
0.00777057565824	0.0865944192733	0.0823921067	
0.00778814538929	0.086127317907	0.1217014406	
0.0078035886268	0.0857167608497	-0.007800808	
0.0078203061445	0.085272337588	0.0886268666	
0.00783964672715	0.0847581949899	0.1061565894	
0.00785099804882	0.0844564420583	0.0674866647	
0.00786554688119	0.0840696959694	0.0635925332	
0.0078877572765	0.083479298905	0.1271704058	
0.00790740455116	0.0829570475895	0.1535458056	
0.00793012735729	0.0823530585386	0.0546635382	
0.00795254797572	0.0817571156591	0.1678269457	
0.00797014007735	0.0812895242866	0.0365135086	
0.00799183595109	0.0807128662024	-0.0286657743	
0.00801018656922	0.0802251301601	0.1199384222	
0.00802104147748	0.0799366237175	0.0897927017	
0.00804317275318	0.07934841586	0.1092234388	
0.00806050593001	0.0788877382766	0.0362342476	
0.00807343599391	0.078544088711	0.0793333675	
0.00808564340477	0.0782196476459	0.071260813	
0.00811841227015	0.0773487458447	0.0939285994	
0.00813251266317	0.0769740015315	0.118792348	
0.00814709721396	0.0765863915751	0.0250253035	
0.00815896108375	0.0762710895923	0.1054239213	
0.00817725059749	0.0757850170549	0.0756372328	
0.00819916031828	0.0752027336179	0.082080505	
0.00821902055633	0.0746749191274	0.048575524	
0.00823630828343	0.074215472917	0.090272048	
0.00825913459037	0.0736088302341	0.0792151258	
0.00828690704923	0.0728707336183	0.0895573729	
0.00830881978271	0.072288365054	0.0636859008	
0.00833030582568	0.0717173326034	0.0935770331	
0.00834752744263	0.0712596319304	0.1143560721	
0.00836660419493	0.070752622903	0.075868347	
0.00839023930698	0.0701244577216	0.0507722239	
0.00842485402315	0.069204463911	0.0208810748	
0.00844838974884	0.06857891552	0.0730745793	
0.00847011226496	0.0680015490477	0.0595577309	
0.00850295417919	0.0671286162332	0.0285040091	
0.00851735589032	0.0667458119529	0.0842513824	
0.00853336569928	0.0663202566479	0.075446584	
0.00855287232116	0.0658017423036	0.0258177866	
0.00856992148154	0.0653485408069	0.1066480549	
0.00859420286492	0.0647030748628	0.0325000374	
0.00861132930981	0.0642477940211	0.0754701838	
0.00863822485016	0.0635327936517	0.0899734839	
0.008651346773	0.0631839452999	0.0703584602	
0.00866685277649	0.0627717064166	0.0757624851	
0.00868619620209	0.062257431967	0.1441355201	
0.00870898691633	0.0616514841045	0.0884854881	
0.00872868706138	0.0611276866741	0.0305511262	
0.00874687372915	0.0606441131402	-0.0604760227	
0.0087823373606	0.0597011047369	0.0614435142	
0.00880426388627	0.0591180249991	0.0615767032	
0.00882495916388	0.0585676617217	0.0452018687	
0.00885026099991	0.0578947582766	0.0725326816	
0.00888161270778	0.0570609026097	0.0495939421	
0.00890474547636	0.0564456033844	0.1058409665	
0.00892737179342	0.0558437398464	0.0581782637	
0.00896646155108	0.0548038606508	-0.0490099647	
0.00898733042639	0.0542486534584	-0.0054614292	
0.00901732104223	0.0534507077102	0.0619988016	
0.00906111018455	0.052285501628	0.007311497	
0.00908119890729	0.0517508976619	0.0640803123	
0.00909206754579	0.051461645401	0.0179919879	
0.00911561174014	0.0508350168392	0.0340112555	
0.00914259801826	0.0501167157022	0.0356823351	
0.00916881970417	0.0494187010639	0.0186436536	
0.00919027124312	0.0488476176325	0.0610528205	
0.00922016469181	0.0480517179514	0.0662029015	
0.00924874887944	0.0472905921445	0.0200098461	
0.00928438328768	0.0463416168037	-0.03102238	
0.00930738094234	0.0457290965789	0.0536169124	
0.00931845127462	0.0454342282248	0.0182902899	
0.00935197302557	0.0445412617135	0.0488141449	
0.00937412421413	0.0439511180476	0.0630086392	
0.00939929864243	0.0432803600386	0.1004388501	
0.00942374189927	0.0426290104967	0.0866934586	
0.00945754169361	0.0417282116768	0.0785827407	
0.00948279177831	0.0410551767912	0.0479265933	
0.00949622770293	0.0406970118417	0.0220202895	
0.00951144069974	0.0402914463786	0.0349156356	
0.00953503352986	0.0396624207023	0.0211997632	
0.00956150934022	0.0389564398118	0.0486528499	
0.00958792698672	0.0382519130498	0.0136673091	
0.00960759650905	0.0377272865873	0.030491967	
0.00963142679915	0.0370916093536	0.0347834398	
0.00966786701073	0.0361193989518	0.0318222555	
0.00970292771322	0.0351838047617	0.0901345634	
0.00973009822457	0.0344586298725	0.0805215715	
0.00978608792989	0.0329639079365	0.0025151758	
0.00981225068663	0.0322652824144	0.0716280252	
0.00983410738518	0.0316815543391	0.0466266419	
0.00986179057589	0.0309421015504	-0.0457251327	
0.00988716696775	0.0302641501873	0.0842785692	
0.00992045837072	0.0293745711421	0.0017908809	
0.00994238921113	0.0287884492346	0.0092743226	
0.00999110137954	0.0274862571388	0.005544552	
0.0100173927288	0.0267832429218	0.0341695234	
0.0100493604605	0.0259282682153	0.0492004041	
0.010082518312	0.0250412541087	0.0469311082	
0.0101103192687	0.0242973759858	0.0337122124	
0.0101294044406	0.023786618668	0.0361180984	
0.0101522706845	0.0231745745972	0.0460459096	
0.0101966630872	0.0219860463107	-0.0002199078	
0.0102342945185	0.0209782050559	-0.097172511	
0.0102554279836	0.0204120769772	0.0122909711	
0.010287748609	0.0195460755541	0.0238777285	
0.0103294901494	0.0184273050801	0.1114742591	
0.0103567624457	0.0176961306105	-0.0019351741	
0.0103995899885	0.0165475704302	0.0119361766	
0.0104238992964	0.015895445277	0.0682147435	
0.0104788149435	0.0144217478235	0.0436977818	
0.0105048179099	0.013723684192	-0.0146600713	
0.0105479093299	0.0125665007454	0.0830405691	
0.0105781033598	0.0117553854814	0.0659501077	
0.0106084205442	0.0109407256313	-0.017123225	
0.0106263474879	0.0104588939516	-0.0516675505	
0.0106571757397	0.00963010877889	0.0611531234	
0.0106955098164	0.00859918266331	-0.0132554607	
0.0107437854859	0.00730032571234	0.0243924239	
0.010814993494	0.00538328733331	0.0232386053	
0.0108503545581	0.00443077067895	0.060290707	
0.0108826194428	0.00356133768968	-0.0141354514	
0.0109099551143	0.00282449036027	0.0456989752	
0.0109478969967	0.00180137637714	-0.0409358586	
0.0109927399231	0.000591609474994	-0.0062026647	
0.0110266149432	-0.000322678502881	0.0826274831	
0.0110716398505	-0.00153846039878	0.0082149438	
0.0111278010741	-0.00305585899765	-0.0481305977	
0.0111554567029	-0.00380345306374	0.0181999585	
0.0112260959742	-0.00571414501993	-0.0434626683	
0.0112652560423	-0.00677409600762	-0.0531951901	
0.0113041961257	-0.00782861648646	0.015759581	
0.0113408795383	-0.00882250975242	-0.0449322328	
0.0113707856239	-0.00963313201857	-0.0393708528	
0.011414523946	-0.0108192633642	0.0202514066	
0.0114810856862	-0.0126256789047	0.0232667037	
0.0115406813739	-0.0142444437477	-0.0372065015	
0.0116089537729	-0.0161005532673	0.0286026573	
0.0116810521138	-0.0180626521027	-0.0109542169	
0.0117404777115	-0.0196814319006	0.041427378	
0.0118180757755	-0.0217974095297	0.0025457392	
0.0118800582701	-0.0234893811184	-0.0141557232	
0.0119541322082	-0.0255135726966	-0.0364249249	
0.0120598056789	-0.0284054361066	-0.0019847291	
0.0121146733967	-0.0299089258712	-0.058962372	
0.0121507805252	-0.030899089051	0.0007233767	
0.012255008083	-0.0337607317397	-0.0076045352	
0.0123307839407	-0.0358444688441	0.03237465	
0.0124026702152	-0.0378238446059	-0.0376129074	
0.0124770299234	-0.0398740438345	-0.0892023105	
0.0125685857336	-0.0424022458016	-0.0334871662	
0.0126812781846	-0.0455201471536	-0.0191242914	
0.0127331409192	-0.0469573425807	-0.0341033902	
0.0127958155935	-0.0486961200305	-0.0454990185	
0.0128447033771	-0.0500539250631	-0.020013698	
0.012929618469	-0.0524155621304	0.0239423692	
0.0129817590748	-0.0538677368343	-0.1208914072	
0.0130175259744	-0.0548648022012	-0.0706201692	
0.0131035386903	-0.057265657883	-0.0312189606	
0.0131709087486	-0.0591492513305	-0.1126943851	
0.01326048698	-0.0616580731863	-0.0850127158	
0.0133282614946	-0.0635595684925	-0.0434931272	
0.0135125668609	-0.0687453910395	-0.0286365042	
0.0136496705918	-0.0726176794592	-0.0312300369	
0.0137834193931	-0.0764076268897	-0.0392997227	
0.0139052539384	-0.0798709567877	-0.1411074971	
0.0140286527964	-0.0833897341519	-0.1218540075	
0.0142282455702	-0.089105365894	-0.1149637977	
0.0143324024152	-0.0921002614817	-0.0665578335	
0.0145161226517	-0.0974040082011	-0.0789012259	
0.0146770690367	-0.102073122557	-0.1018500992	
0.0148324547575	-0.106601812116	-0.0434649055	
0.0150775883752	-0.113789448218	-0.1585428973	
0.0153427704582	-0.121627087099	-0.2030880794	
0.0155440391393	-0.127620739911	-0.100497673	
0.0159534341842	-0.139938463617	-0.1285089128	
0.0165811153284	-0.159176229328	-0.2144134948	
0.0170646914958	-0.174312784465	-0.2340102167	
0.0176999081445	-0.194651430456	-0.2009964958	


==> fig_naca_lift_ridge_U.dat <==
i	Ui	
0.0	0.088713985698	
1.0	0.116537767275	
2.0	0.13504748894	
3.0	0.167801060788	
4.0	0.201411684428	
5.0	0.243653894897	
6.0	0.26992201607	
7.0	0.301989742014	
8.0	0.398823286166	
9.0	-0.142506358598	
10.0	-0.105802087845	
11.0	-0.0661634829338	
12.0	-0.072538736003	
13.0	-0.133300108037	
14.0	-0.253459430206	
15.0	-0.363042393985	
16.0	-0.369004335376	
17.0	-0.3434937523	


==> fig_naca_lift_sp.dat <==
M	p25	p50	p75	
20.0	0.48666516524	0.493116689349	0.500778575798	
50.0	0.48638644152	0.486985881253	0.492712885935	
100.0	0.395499719624	0.484213132705	0.487421696391	
150.0	0.233884318813	0.333750175885	0.407927546735	
200.0	0.187896569996	0.209430520345	0.276278432621	
500.0	0.14141996114	0.166448388812	0.171994516175	
1000.0	0.133916113564	0.134978617038	0.136905663758	
2000.0	0.125768550273	0.126350429441	0.126450731442	
5000.0	0.124160385605	0.124284797044	0.12439380286	
10000.0	0.123845621762	0.123866255041	0.12388797402	


==> fig_pde_fit_long.dat <==
dim	p0	p1	p2	p3	p4	p5	
0.0	0.724237972151	nan	nan	nan	nan	nan	
1.0	nan	0.414765290422	nan	nan	nan	nan	
2.0	nan	nan	nan	nan	nan	nan	
3.0	nan	nan	nan	nan	nan	nan	
4.0	nan	nan	nan	nan	nan	nan	
5.0	nan	nan	nan	nan	nan	nan	
6.0	nan	nan	nan	nan	nan	nan	
7.0	nan	nan	nan	nan	nan	nan	
8.0	nan	nan	nan	nan	nan	nan	
9.0	nan	nan	nan	nan	nan	nan	
10.0	nan	nan	nan	nan	nan	nan	


==> fig_pde_fit_short.dat <==
dim	p0	p1	p2	p3	p4	p5	
0.0	0.0630149375659	nan	nan	nan	nan	nan	
1.0	nan	0.0097165097108	0.00938475748999	0.00938431301214	0.00938256788315	0.0093818043269	
2.0	nan	nan	0.00879652075634	0.00878895072816	0.00878460289677	0.00878448565626	
3.0	nan	nan	0.00811592478404	0.00811270598621	0.0081075099622	0.00822823503276	
4.0	nan	nan	0.00962353361039	0.00813393763414	0.00751599697223	0.00791033130237	
5.0	nan	nan	0.124825703613	0.00696067390064	0.00693398761093	0.00688029729447	
6.0	nan	nan	0.00659201054156	0.0114478931901	0.00641444431404	0.00640134516904	
7.0	nan	nan	0.00608521941142	0.00603604291773	0.00595860157289	0.00603016417802	
8.0	nan	nan	0.0100928340431	0.00558716396247	0.00546543919351	0.00672987699594	
9.0	nan	nan	0.00539790918322	0.0053015015951	0.00512982966434	0.00636042636435	
10.0	nan	nan	0.00502387030819	0.00490852478493	0.00464828046258	0.00540557818254	


==> fig_pde_long.dat <==
dim	p0	p1	p2	p3	p4	p5	
%0.0	0.724237972151	nan	nan	nan	nan	nan	
1.0	nan	0.414765290422	0.197569486526	0.0820888433798	0.0396386298668	0.0294741035889	
2.0	nan	nan	0.19199879764	0.0680593556302	0.0299479329175	0.0231295148176	
3.0	nan	nan	0.18842994062	0.0609489691485	0.0258000089324	0.0183423791649	
4.0	nan	nan	0.186343323178	0.0556992905487	0.0212221997117	0.0128980739097	
5.0	nan	nan	0.183580086359	0.052166480217	0.0170905111599	0.00927047946587	
6.0	nan	nan	0.181617005869	0.0494728863027	0.0146279876497	0.00719211622529	
7.0	nan	nan	0.179686013239	0.0471140388912	0.0124803265843	0.00577227058848	
8.0	nan	nan	0.178231434986	0.0449138244515	0.0111696241056	0.00484031253133	
9.0	nan	nan	0.176853532415	0.0425894920036	0.00998081172093	0.0042533011051	
10.0	nan	nan	0.175242665643	0.040842777837	0.00868354911043	0.00373679362645	


==> fig_pde_long_gp.dat <==
M	p25	p50	p75	
107.0	1.3722072239	1.75463392814	2.00766956174	
120.0	0.73592624994	0.825737833827	1.14162189967	
150.0	0.588744683236	0.638166905143	0.757391428461	
200.0	0.526777553322	0.551537451367	0.602129738626	
500.0	0.444980125006	0.452565002578	0.476639099596	
1000.0	0.42690234289	0.43166411429	0.434426668719	
2000.0	0.418516130542	0.420408939539	0.421215985022	
5000.0	0.415312155792	0.41604076893	0.417389808017	
10000.0	0.416302467765	0.417194459282	0.417494845775	
20000.0	0.0	0.0	0.0	
50000.0	0.0	0.0	0.0	


==> fig_pde_long_line.dat <==
M	p25	p50	p75	
107.0	1.07731365779	1.50648003955	2.02600335364	
120.0	0.763542713913	0.853046519621	1.04933514187	
150.0	0.651761733921	0.69856370259	0.781091615357	
200.0	0.62325019636	0.653771918791	0.690315439874	
300.0	0.599950631705	0.626981529605	0.654763881884	
400.0	0.595371262537	0.613806972074	0.633724429232	
500.0	0.595884944671	0.607761417862	0.624443290667	
600.0	0.593502282745	0.601775179447	0.619659363831	
700.0	0.592956178696	0.601519856591	0.613311747991	
800.0	0.589174135184	0.599477706526	0.612264363914	
900.0	0.58973354732	0.598851051053	0.611979008067	
1000.0	0.590253510796	0.598690766019	0.610406913311	
2000.0	0.590518236749	0.594358009919	0.60358204208	
5000.0	0.593977088131	0.598152430913	0.604011271187	
10000.0	0.597255539681	0.602060450396	0.606797765082	
20000.0	0.603077109786	0.60676253297	0.610979831447	
50000.0	0.611999288964	0.6132774719	0.61445014299	


==> fig_pde_long_pra.dat <==
M	p25	p50	p75	
107.0	0.251472219678	0.564507964198	5.36856230158	
120.0	0.0929651104403	0.113672178359	0.141483711307	
150.0	0.0638916531135	0.0710337603428	0.080559483389	
200.0	0.0535007330969	0.0565475432579	0.0607198790193	
300.0	0.0454743747487	0.0479282246487	0.0513434983699	
400.0	0.0426703442134	0.0438980148761	0.0466455938423	
500.0	0.040549046263	0.042603741179	0.0443768239644	
600.0	0.0396205044632	0.0411816964397	0.0428002960943	
700.0	0.0384551808783	0.0397852605765	0.0413305435296	
800.0	0.0377519871346	0.038942612047	0.0404842879002	
900.0	0.0372532210627	0.0383642082923	0.0395496578901	
1000.0	0.0364928925233	0.037773756277	0.0388599585902	
2000.0	0.0347512567585	0.0352614198078	0.0360233435015	
5000.0	0.0329314320388	0.0332864476206	0.0337095930394	
10000.0	0.032044834485	0.0322743686732	0.0324869462311	


==> fig_pde_long_pra_1_2.dat <==
M	p25	p50	p75	
107.0	0.663642146709	0.914267419127	1.44252159268	
120.0	0.4248327075	0.495366763032	0.618418559978	
150.0	0.303331617713	0.335044268654	0.405490308463	
200.0	0.273040805174	0.288811248225	0.309510602007	
300.0	0.253984609546	0.25996848513	0.273845341215	
400.0	0.241055661464	0.247968504376	0.259423094932	
500.0	0.235028171177	0.241754334042	0.252669499081	
600.0	0.230943558083	0.237228096295	0.247994723956	
700.0	0.22734864972	0.232918520565	0.243536109591	
800.0	0.224870857954	0.231218139971	0.241153408231	
900.0	0.222613666136	0.227535794156	0.238057167964	
1000.0	0.220690821979	0.22488079828	0.23511864991	
2000.0	0.211653211539	0.213845222443	0.220220088641	
5000.0	0.204121929904	0.205318674765	0.206899724364	
10000.0	0.200450558143	0.201011235114	0.201973803072	
20000.0	0.198627118748	0.198892168786	0.199285824676	
50000.0	0.197301082876	0.197387732101	0.197501273057	


==> fig_pde_long_pra_1_3.dat <==
M	p25	p50	p75	
107.0	0.24161539811	0.323655158387	0.719896956131	
120.0	0.172600356575	0.186790259478	0.220692211889	
150.0	0.143053305087	0.153874341252	0.165939302962	
200.0	0.131350960958	0.137472405663	0.149157611179	
300.0	0.118135125142	0.124993725482	0.131738446491	
400.0	0.113778374939	0.117056867632	0.125194879674	
500.0	0.109999692429	0.11519387633	0.120368267464	
600.0	0.108729461776	0.112587438841	0.117883884673	
700.0	0.106357407936	0.110284634293	0.114773976686	
800.0	0.105565100023	0.109312273466	0.112617325872	
900.0	0.103632817094	0.107765608539	0.111098962976	
1000.0	0.103165464914	0.10591704464	0.109423106476	
2000.0	0.097663922855	0.0998734044639	0.102348480832	
5000.0	0.0930523020724	0.0941945977515	0.0954068065887	
10000.0	0.0905156432022	0.0912169473833	0.092315119433	
20000.0	0.088764994817	0.0893192259983	0.0899320705382	
50000.0	0.0873542223051	0.0874773140674	0.0876444914238	


==> fig_pde_long_pra_1_4.dat <==
M	p25	p50	p75	
107.0	0.195125439945	0.289990790306	0.814639895438	
120.0	0.101438375584	0.113612637831	0.13191471272	
150.0	0.0792143048104	0.0855036070564	0.0927324004911	
200.0	0.0695598917032	0.0753791315555	0.0802973245911	
300.0	0.062027963641	0.0653022471322	0.0711882974221	
400.0	0.0587139339094	0.0612655191785	0.0651268781896	
500.0	0.0560392523072	0.0589143231786	0.0632096509035	
600.0	0.0547386279915	0.0581282911835	0.0615738983234	
700.0	0.0536832072292	0.0564315220209	0.0591226789384	
800.0	0.0528906992573	0.0553650041659	0.0575463823751	
900.0	0.0524336566277	0.0543791102286	0.0565833444074	
1000.0	0.0514638847221	0.0534972340103	0.0556053136536	
2000.0	0.0486310647816	0.0497639968283	0.0519846761943	
5000.0	0.0461122579573	0.0471180575594	0.0483111780245	
10000.0	0.0449142532731	0.0455875443657	0.0466209451331	
20000.0	0.0440527599663	0.0445487260033	0.0449169698137	
50000.0	0.043249415489	0.0433542573471	0.0435260554353	


==> fig_pde_long_pra_1_7.dat <==
M	p25	p50	p75	
110.0	0.713232807826	2.53158399296	13.4286655638	
120.0	0.154991582623	0.312955028434	0.691962222635	
150.0	0.0769940262609	0.116251242979	0.217403167727	
200.0	0.0598418531866	0.0767472211195	0.118460800914	
300.0	0.0493159510982	0.0547184993049	0.0715364456884	
400.0	0.0444933454565	0.0489820080858	0.0599201851861	
500.0	0.0418737259717	0.0452268788693	0.0574162610186	
600.0	0.0406476063752	0.0440260997348	0.048548084497	
700.0	0.0385013750637	0.0407309597066	0.0463423453153	
800.0	0.0375685517996	0.0397607953473	0.046989715368	
900.0	0.0370634264709	0.0393749909839	0.0448510105223	
1000.0	0.0364557887543	0.0383606770068	0.0424972611358	
2000.0	0.0336836109561	0.0348125596915	0.0360861102293	
5000.0	0.0318070471923	0.0321887534363	0.0330619223199	
10000.0	0.0310596262359	0.0313003456139	0.0316441349006	
20000.0	0.0305163183851	0.0306356424475	0.0308454130987	
50000.0	0.0301019827375	0.0301624559168	0.0302114888087	


==> fig_pde_long_pra_2.dat <==
M	p25	p50	p75	
107.0	0.661198275227	0.918146267552	1.44616238315	
120.0	0.424628561242	0.494579347874	0.619534726313	
150.0	0.299679509777	0.332597242993	0.402783126979	
200.0	0.268016008051	0.283986457642	0.306751880758	
300.0	0.248997076157	0.255184766561	0.269808015062	
400.0	0.236582905861	0.24339660904	0.256335571879	
500.0	0.230962756545	0.236824001542	0.248750231516	
600.0	0.226463009086	0.232859043621	0.243920050405	
700.0	0.221966835746	0.22788203972	0.239700006862	
800.0	0.219678267658	0.226267529425	0.236767941324	
900.0	0.217607026541	0.2224741796	0.232591730887	
1000.0	0.215537119135	0.220138732865	0.229198763303	
2000.0	0.206459482526	0.208450883232	0.215009936146	
5000.0	0.198484456604	0.199912870449	0.201495011426	
10000.0	0.195013708206	0.195565909776	0.196290745165	


==> fig_pde_long_pra_2_5.dat <==
M	p25	p50	p75	
250.0	0.431537408497	0.611369111033	0.81323638143	
300.0	0.0	0.0	0.0	
400.0	0.0	0.0	0.0	
500.0	0.0	0.0	0.0	
600.0	0.0	0.0	0.0	
700.0	0.0	0.0	0.0	
800.0	0.0	0.0	0.0	
900.0	0.0	0.0	0.0	
1000.0	0.0	0.0	0.0	
2000.0	0.0	0.0	0.0	
5000.0	0.0	0.0	0.0	
10000.0	0.0	0.0	0.0	
20000.0	0.0	0.0	0.0	
50000.0	0.0	0.0	0.0	


==> fig_pde_long_pra_2_7.dat <==
M	p25	p50	p75	
250.0	5.65391970073	9.84090960259	16.9761975208	
300.0	2.90875017676	4.72050270554	7.26457993888	
400.0	0.977574963301	1.36584696933	2.36217767957	
500.0	0.545498165304	1.00520383815	1.37900645659	
600.0	0.497016553524	0.619946018818	0.905474209537	
700.0	0.388346921841	0.553195548755	0.701685259084	
800.0	0.292587965009	0.389557899663	0.496275866475	
900.0	0.211709253204	0.310263324443	0.429865806294	
1000.0	0.206248769455	0.282490495996	0.379915907545	
2000.0	0.107483371676	0.139009015674	0.175977789033	
5000.0	0.0587214588901	0.0691762336556	0.090699842623	
10000.0	0.0387352841415	0.0445127926537	0.0514074374203	
20000.0	0.0263800781853	0.0296350428207	0.0364003894183	
50000.0	0.0247453320956	0.0248008952891	0.024893753732	


==> fig_pde_long_sp.dat <==
M	p25	p50	p75	
107.0	0.354365716197	0.375431064072	0.40033016624	
120.0	0.332966205223	0.357874871761	0.3795855303	
150.0	0.288830933072	0.31254869898	0.340572728586	
200.0	0.260222415748	0.273620218695	0.294800032233	
300.0	0.244303592131	0.252992302606	0.263261455145	
400.0	0.234010221173	0.240773083384	0.250351500618	
500.0	0.228271028509	0.235513706467	0.24289581926	
600.0	0.224062642874	0.229751449325	0.239593977551	
700.0	0.219916394386	0.226361809492	0.234699011452	
800.0	0.218137773044	0.223886576037	0.231615452625	
900.0	0.216627917303	0.220198999189	0.228643483262	
1000.0	0.214778706515	0.218289990591	0.225498956497	
2000.0	0.205053643237	0.207118412814	0.211037519828	
5000.0	0.197141103145	0.198261086795	0.199407464377	
10000.0	0.193567557778	0.194085008357	0.194733036065	


==> fig_pde_ridge.dat <==
UX	y	fX	
-4.64527044725	0.00105115328712	0.00143683977567	
-2.77350960298	0.00738433749968	0.00713947311407	
-2.61716259147	0.00811831960408	0.00831138940169	
-2.485964566	0.00892921426253	0.00893226106749	
-2.32896315966	0.0101324488991	0.0105579951513	
-2.23341262538	0.0109889143998	0.0109739086089	
-2.1891263902	0.0114179220565	0.0116081454912	
-2.16313486919	0.0116792204101	0.0116664752797	
-2.12008012805	0.0121276391696	0.0124176197526	
-2.07991816657	0.0125635733061	0.0122194402315	
-2.06416452609	0.0127392555039	0.0135314078247	
-2.0151520733	0.0133028801678	0.0137594462309	
-1.99833026001	0.0135023200563	0.0134484851989	
-1.97438223137	0.013791586327	0.0138583790795	
-1.94101493478	0.0142051762172	0.0139733852687	
-1.91012452605	0.0145991395723	0.0144901402402	
-1.88185924739	0.0149690733712	0.0153452468086	
-1.84170988093	0.0155103048848	0.0155184875894	
-1.82698346856	0.0157135225916	0.015931625706	
-1.81016119027	0.0159487859936	0.0159881710282	
-1.77922092968	0.0163902878887	0.0163692662571	
-1.75794544651	0.01670057499	0.0168235133686	
-1.7354670794	0.0170344195919	0.0200856244657	
-1.72362073885	0.0172128734396	0.0191355623345	
-1.7069594084	0.0174668280414	0.0180646407415	
-1.68101363313	0.0178692837007	0.0177418583721	
-1.65014256352	0.0183593994538	0.017629008431	
-1.63236326602	0.0186473138359	0.018451411919	
-1.60533235025	0.0190930921576	0.0197891571416	
-1.59148263296	0.0193253063629	0.018919487002	
-1.56221726988	0.0198246311079	0.0191584750676	
-1.54964072048	0.0200428649369	0.0206461650545	
-1.5394697687	0.0202209827827	0.0206322183638	
-1.52604676352	0.0204582994199	0.0218321269229	
-1.51300623175	0.020691325955	0.0200485905982	
-1.50089796144	0.0209098964705	0.0209043775148	
-1.49127933239	0.0210850511765	0.0210910409667	
-1.48535070669	0.0211936888603	0.0209216772529	
-1.47295213914	0.0214225665602	0.0210652418018	
-1.45249686685	0.0218052004467	0.023736324431	
-1.43759830867	0.0220878836439	0.0219883719399	
-1.42259406724	0.0223760195491	0.0224974387889	
-1.41281932737	0.022565611358	0.0219314734353	
-1.40231119909	0.0227710996515	0.0239138333447	
-1.38873813814	0.0230391108678	0.0242275024703	
-1.38193270433	0.0231745971266	0.0236404200839	
-1.37351230791	0.0233432669285	0.0232669653868	
-1.36395245632	0.0235361545261	0.0221568787246	
-1.35489439221	0.0237202950299	0.0235002263922	
-1.34194525617	0.0239858851791	0.0236458328583	
-1.33207855669	0.0241901257827	0.0241573194825	
-1.31705649877	0.0245042251657	0.0242936245245	
-1.30597252552	0.0247384399385	0.0248591527115	
-1.29176085364	0.0250418349344	0.0253557486513	
-1.28360741842	0.0252174790345	0.0253980511972	
-1.27552712998	0.025392695585	0.0255834382601	
-1.26101874612	0.0257101963358	0.0259351899926	
-1.25214882179	0.02590615373	0.0253803937736	
-1.24046161015	0.0261665153457	0.0270495505736	
-1.22888129512	0.0264269452794	0.0257128910068	
-1.21795874367	0.0266748400525	0.0272069172953	
-1.20238902631	0.0270320365475	0.0264193570362	
-1.18982454161	0.027323609331	0.0294964290416	
-1.1808324986	0.0275341212737	0.0280469204488	
-1.17201085623	0.0277421506059	0.0271399167998	
-1.16447988478	0.027920933407	0.0280019169269	
-1.15511122402	0.0281448836791	0.0279525739438	
-1.1494588224	0.0282808319457	0.0280941100579	
-1.14250747049	0.0284488862034	0.0281952016605	
-1.12733430591	0.0288190489169	0.0275170004116	
-1.11527624287	0.0291165165934	0.029158545246	
-1.10273820531	0.0294289623521	0.0297702339271	
-1.09701952542	0.0295725427826	0.0296865509607	
-1.09208638399	0.0296969437759	0.0289084883221	
-1.08379801551	0.0299070943898	0.030983605775	
-1.07027840498	0.0302529733613	0.0301655148154	
-1.06204341434	0.0304655485052	0.0307320617919	
-1.05042890372	0.0307678251683	0.0315940878853	
-1.04247698011	0.0309764570488	0.0302635926156	
-1.03073443371	0.0312870584919	0.0300443735239	
-1.02251107407	0.031506375825	0.0314420627797	
-1.01395395001	0.0317361841225	0.0316581625183	
-1.00461499494	0.0319888538861	0.0322696577651	
-0.995123830586	0.0322476525425	0.0311041747769	
-0.987052066847	0.0324693560788	0.0340131777838	
-0.981678864542	0.0326177646843	0.0323081659971	
-0.97907645972	0.032689881736	0.0326989203504	
-0.97091871911	0.0329169591816	0.0330482168909	
-0.963419537558	0.0331270671558	0.0318652470209	
-0.957056894877	0.0333063622411	0.0329671057325	
-0.951465832831	0.0334646998718	0.0327130772112	
-0.944166926204	0.0336725150994	0.0344776385253	
-0.93464370891	0.0339455672975	0.0340438093669	
-0.924370874165	0.0342425525429	0.0334648658518	
-0.918349783347	0.0344178072118	0.0336303577389	
-0.911025600075	0.0346321812196	0.0346155467717	
-0.902124124201	0.034894492681	0.0351284942724	
-0.892536792516	0.0351792060255	0.0348405127822	
-0.887835833159	0.0353196456906	0.0352653313925	
-0.882131220064	0.0354908125908	0.0318192760307	
-0.874809237352	0.0357117096483	0.0369011598123	
-0.871890808465	0.0358001339369	0.0362538223398	
-0.866481531246	0.035964600124	0.0345768683636	
-0.86044749865	0.0361489433698	0.0365949305804	
-0.854981837327	0.0363167292745	0.0362474753981	
-0.847812118302	0.0365379960667	0.0359279963821	
-0.840829173178	0.0367547821286	0.0360811384485	
-0.834615491177	0.0369487578169	0.0357263910095	
-0.829309919862	0.0371151876436	0.0369306383161	
-0.822169810934	0.037340339217	0.0377681864053	
-0.816901249149	0.0375073432656	0.0376860789029	
-0.807746147758	0.0377993097785	0.0366536228661	
-0.799556656159	0.0380623947333	0.0376124504101	
-0.793908875592	0.0382448877702	0.040657851328	
-0.78844638949	0.0384222213561	0.0373843942076	
-0.781572499457	0.0386465376636	0.0388808712036	
-0.777851053135	0.0387685234159	0.0390808043948	
-0.767086867336	0.0391235270204	0.0388701449137	
-0.761260362098	0.0393170348175	0.0384170398288	
-0.756332911854	0.0394814279829	0.0390861078385	
-0.750785873013	0.0396673126452	0.0374613424328	
-0.741531374351	0.039979382148	0.0373722520237	
-0.736079734136	0.0401643617851	0.0398645366278	
-0.732051936634	0.0403015777484	0.0407939638743	
-0.728935662786	0.0404080617963	0.0391998848025	
-0.723858757369	0.0405821435586	0.0414304224194	
-0.718018277026	0.0407833347357	0.0413247418277	
-0.713110375789	0.040953171489	0.0394956764971	
-0.705165691042	0.04122959585	0.0402064087781	
-0.701113605674	0.0413713005545	0.0398004462291	
-0.69525408268	0.0415770752252	0.0416967599835	
-0.687116934487	0.0418645359858	0.0417382946963	
-0.681246869229	0.0420731425865	0.0415439609499	
-0.677729203989	0.0421986497424	0.0426631971367	
-0.670412624377	0.0424609017492	0.0426623546909	
-0.663400801253	0.0427137631053	0.042455549887	
-0.658945633084	0.042875209892	0.0439458645309	
-0.653007509116	0.0430913481113	0.0433626344593	
-0.649631452798	0.0432147182004	0.0427123809999	
-0.643189909716	0.0434510934817	0.043239298154	
-0.641057543136	0.0435296271557	0.0443327626677	
-0.63343211747	0.0438116343666	0.0423016753636	
-0.626451451883	0.0440714049609	0.0423524046311	
-0.619240039141	0.0443413871937	0.0446939269115	
-0.612806008582	0.0445836681609	0.0439378892753	
-0.607196461297	0.0447959877272	0.0424354198667	
-0.601287025679	0.0450207575657	0.048536096043	
-0.594955139348	0.0452628544225	0.045255955672	
-0.590794199936	0.0454226586196	0.0466037633424	
-0.58337221757	0.0457091162984	0.0469136493485	
-0.577714877463	0.0459286864441	0.0461477005286	
-0.572897242283	0.0461165030649	0.045518936973	
-0.567286429256	0.0463362167274	0.0489725955481	
-0.563722829872	0.0464763105724	0.0448715246312	
-0.557289735623	0.0467302922069	0.0461010048485	
-0.550352388538	0.0470057488691	0.0490587808361	
-0.545708173876	0.0471910671268	0.0480239695356	
-0.542733884188	0.0473101368174	0.0463544209858	
-0.538869980199	0.0474652726467	0.0491969204076	
-0.536014404423	0.0475802534323	0.0472700941799	
-0.5312624004	0.0477722172263	0.0485056453253	
-0.526531801361	0.04796409178	0.0484545489625	
-0.518226774823	0.0483028275729	0.0493241281197	
-0.513407937456	0.04850047757	0.0492076487359	
-0.508712441959	0.0486938531654	0.0496589724997	
-0.500972854377	0.0490142931878	0.048653565907	
-0.496304666277	0.0492085965603	0.0497775916913	
-0.489325843291	0.0495005256018	0.0509891677989	
-0.485945185981	0.0496425685777	0.0502429702578	
-0.479871938581	0.0498987785455	0.0495762982268	
-0.473178920545	0.0501826808486	0.0498973885065	
-0.468285137809	0.0503912952773	0.0486004948696	
-0.461419068608	0.0506854621058	0.0490527510357	
-0.454456583582	0.0509855305213	0.0505740113089	
-0.451772359651	0.0511016934681	0.0512274682142	
-0.446354277697	0.0513369822585	0.0567405790165	
-0.441064148243	0.0515677702481	0.0507811510032	
-0.434052522567	0.0518752764199	0.0494787433311	
-0.424733117251	0.0522868634351	0.0536215843786	
-0.421159075085	0.052445583172	0.0533461278491	
-0.41129467445	0.0528861823722	0.0509058108554	
-0.403529636275	0.0532356420679	0.0537278965389	
-0.398962921543	0.0534422525105	0.0529454771418	
-0.392209872382	0.0537492649289	0.0532039735015	
-0.385928397376	0.0540364384629	0.0496790469711	
-0.38181810663	0.054225189793	0.0501632227723	
-0.371645656323	0.0546951965135	0.054998602911	
-0.363896236134	0.0550560119706	0.0570053161082	
-0.356748856233	0.0553909293232	0.0549562114285	
-0.351244093522	0.0556502793001	0.0561521365661	
-0.342792809367	0.0560508426127	0.055633781454	
-0.335996700513	0.0563750699722	0.0589914363419	
-0.331162640342	0.0566068459679	0.0563724108034	
-0.325610094353	0.0568742601547	0.0574895840785	
-0.321565271273	0.0570698653624	0.0557184825016	
-0.314930488483	0.0573921937847	0.057490169934	
-0.311261020449	0.0575712524656	0.0580959131328	
-0.305574368363	0.0578498603081	0.0583986335492	
-0.297993591977	0.058223389155	0.0588829256032	
-0.294603052915	0.0583912402198	0.0572232386051	
-0.291608660464	0.0585398866557	0.057696889267	
-0.280943114845	0.0590724573678	0.0579797344725	
-0.277540396156	0.059243396768	0.0605316980373	
-0.273231204053	0.0594605919469	0.0592815646048	
-0.268973121407	0.0596760020489	0.0615755421553	
-0.261146374928	0.060074006144	0.0689319227094	
-0.256492692025	0.0603119256873	0.0611426270661	
-0.250957789048	0.0605961385268	0.0617933039296	
-0.248280174212	0.0607341175912	0.0646795967081	
-0.243499023653	0.0609812836839	0.0592131123877	
-0.234963986196	0.0614250418	0.0610802368988	
-0.231107646673	0.0616266121598	0.0609135480381	
-0.218380219956	0.0622966315502	0.0654146945798	
-0.215976255669	0.0624240097873	0.0635866622645	
-0.211352467947	0.0626697500224	0.0607404492939	
-0.206724402935	0.0629166969817	0.0608342587182	
-0.199453471907	0.0633066518553	0.0610157399311	
-0.192699415661	0.063671074365	0.0630978690087	
-0.187645538904	0.0639451482319	0.0677858964469	
-0.178907953837	0.0644218072712	0.0625064806274	
-0.172378660006	0.0647803411285	0.066417659594	
-0.165089720518	0.0651829711837	0.0676716256167	
-0.157249512295	0.0656188761594	0.0675008128926	
-0.152660050606	0.0658754096753	0.0663879314976	
-0.147925381204	0.0661411218051	0.0677363341295	
-0.140504540695	0.0665597637434	0.0657297929199	
-0.134871665284	0.0668793252488	0.0666355411092	
-0.130976966171	0.0671011833079	0.0665446932304	
-0.126425242217	0.0673614105733	0.067734282021	
-0.122008760638	0.0676148803025	0.0652505021564	
-0.11689120523	0.0679097910777	0.0688436048403	
-0.112658459695	0.0681546941041	0.0693313953486	
-0.108911379305	0.0683722412123	0.0724885987873	
-0.104020416631	0.0686572550089	0.0700801099634	
-0.101165911304	0.0688241513348	0.072429375348	
-0.0983103092147	0.0689915217031	0.0699948513461	
-0.0938055341465	0.0692563881056	0.0713383300284	
-0.0873663536427	0.0696367750918	0.0656995260116	
-0.0838517983288	0.0698452824208	0.0729852189324	
-0.07932769681	0.0701146110256	0.0677474904542	
-0.0743267367127	0.0704135481271	0.0701238076944	
-0.0707609285897	0.0706274830651	0.0714521654819	
-0.0636113135064	0.0710584113413	0.0749042638847	
-0.0589022388924	0.0713436896075	0.0725983879307	
-0.0532832803792	0.0716856019217	0.0714607712937	
-0.0499378630163	0.0718899545894	0.074498072178	
-0.0431985406053	0.0723034082675	0.072902861044	
-0.0381017768772	0.0726176844377	0.0701387920526	
-0.0346424482624	0.0728317780016	0.0723334552163	
-0.0278609099336	0.0732533283792	0.0789565358904	
-0.0192881985992	0.0737897445613	0.0745493091886	
-0.0167180562521	0.0739513354511	0.0751854871047	
-0.0129561424107	0.0741884994771	0.0750610004551	
-0.00970173659788	0.0743942871208	0.0783212388102	
-0.00548131413205	0.0746620168982	0.0748789905807	
0.000112740095023	0.0750183831926	0.0759076033081	
0.00355016550187	0.0752382127037	0.0774809572094	
0.00774681210443	0.075507476357	0.0769797065117	
0.0115866007895	0.0757546943532	0.0783395471357	
0.0170899263027	0.076110439528	0.0775356658427	
0.0205166648967	0.0763328003939	0.0780951045971	
0.0263820323353	0.0767149241811	0.07741089807	
0.0315507496842	0.0770532593328	0.0784188587312	
0.0345006675132	0.0772470292672	0.0768824271063	
0.0392800745028	0.0775620146891	0.0794322310194	
0.0460955677486	0.0780134273713	0.0764921526467	
0.0510243188067	0.0783415229903	0.077153731857	
0.0551822015353	0.0786193842333	0.0783238302594	
0.0620204887337	0.0790785306947	0.0761888718759	
0.0666517111833	0.0793910198782	0.0797664151199	
0.0727905978554	0.0798071551876	0.0834145166307	
0.0784305906248	0.0801914074929	0.0799457511195	
0.0806067379789	0.0803401657353	0.0783430516952	
0.0841922423304	0.0805858717101	0.0842482126625	
0.08901578048	0.080917610848	0.0817835660445	
0.0936692569077	0.0812389566174	0.0778289483527	
0.0973481155935	0.0814939089512	0.086266219211	
0.103495141288	0.0819217082205	0.0829808790245	
0.107385581545	0.0821936284515	0.0803629649489	
0.113168527748	0.082599503481	0.0854708451765	
0.116277173325	0.0828185158554	0.0853371163346	
0.121252532071	0.083170259488	0.0794625205079	
0.126598778867	0.0835498989288	0.0840718843612	
0.131439516068	0.083895145202	0.0824497921883	
0.135354335441	0.0841754031456	0.0854290880983	
0.139489069445	0.0844724269	0.0846265127611	
0.149106950554	0.085167422501	0.0842069511508	
0.155653096312	0.0856437371434	0.0847560429624	
0.160018794006	0.0859628841939	0.0884306639773	
0.169763766703	0.0866795928275	0.0882963131194	
0.175618380512	0.0871130636249	0.0839769106732	
0.182822646407	0.087649451898	0.0882316417248	
0.18694073606	0.0879575503904	0.0834085167805	
0.192381274609	0.0883662578098	0.0869768162342	
0.197824578574	0.0887770820539	0.096834328781	
0.203767500991	0.0892278049775	0.0858129045379	
0.208412660824	0.0895817025665	0.089925957126	
0.221289736407	0.0905701458954	0.0865531211441	
0.226727041492	0.0909907939368	0.0916993542488	
0.230196228042	0.0912602060054	0.0914398014214	
0.234891768251	0.0916261306375	0.0946418893171	
0.243967307492	0.0923375685243	0.095808670316	
0.248251697515	0.0926753483996	0.091047982178	
0.25371231456	0.0931076593173	0.0955967301995	
0.257442504988	0.0934041368597	0.0933993869145	
0.260176305784	0.0936220220539	0.0937371097976	
0.267256005085	0.0941886501785	0.0934295618958	
0.271407767237	0.0945225378109	0.0940559449166	
0.275728024159	0.0948712362943	0.0916017997346	
0.27938069677	0.0951670586702	0.0966142335988	
0.28551299159	0.0956657819875	0.0974645932834	
0.294839987841	0.0964293504731	0.10144642987	
0.300754915877	0.0969167478658	0.0913888440913	
0.309591486716	0.0976494963766	0.0937202550802	
0.313178599645	0.0979485300763	0.0985327635792	
0.318820797783	0.0984207406066	0.0982264031743	
0.322138318357	0.0986994570325	0.0934316294077	
0.328271299968	0.0992167942519	0.0987834595462	
0.330573234719	0.0994116705222	0.0950010565221	
0.339285763442	0.100152730959	0.100097217791	
0.347334408793	0.100842239948	0.103571293746	
0.351388167915	0.101191314542	0.103890328154	
0.356484538695	0.101631887399	0.106859937703	
0.36055652462	0.101985284041	0.102595164627	
0.364568634118	0.102334687645	0.0986822024571	
0.369231723138	0.102742289642	0.100962452122	
0.373395787255	0.103107645371	0.0993023929858	
0.378533794954	0.103560248188	0.105975284596	
0.383658511052	0.104013661294	0.104079786845	
0.38987400494	0.104566249118	0.107337489755	
0.397487458196	0.105247127822	0.105461178714	
0.404363919801	0.105865909247	0.107721518632	
0.407432528356	0.106143212807	0.104936119003	
0.413247284967	0.106670674865	0.106923365671	
0.415661587315	0.106890448252	0.102468530521	
0.419237937878	0.107216835442	0.10391805081	
0.422984300852	0.107559807713	0.104333599797	
0.432717065368	0.108455961355	0.105164768072	
0.43962135482	0.109096204805	0.107079601426	
0.444283135806	0.109530634028	0.111030965284	
0.450692410662	0.110130737093	0.114112740131	
0.461508157176	0.111150884432	0.113795444933	
0.465499017585	0.111529686315	0.111867710339	
0.469299691396	0.111891635966	0.110165820458	
0.474641483188	0.112402336859	0.115722280218	
0.478087174849	0.112732997099	0.114216136933	
0.484290942613	0.113330784776	0.113206613428	
0.492788742793	0.114154768259	0.12007851285	
0.499276013674	0.114787829821	0.114203187904	
0.507494477605	0.115594870199	0.117821499526	
0.514526914937	0.116289944438	0.118533042758	
0.520269421594	0.116860620135	0.120087811453	
0.524734781348	0.117306309214	0.116817605071	
0.531557104727	0.117990528929	0.107809113511	
0.534116583543	0.118248249536	0.118380390942	
0.540669238607	0.118910618944	0.122268485849	
0.545217551537	0.119372558881	0.119663393599	
0.556615854516	0.120538092987	0.119071161861	
0.562581737709	0.121152658646	0.121945869899	
0.569872751	0.121907980657	0.119277013201	
0.577650167253	0.122718876002	0.123781361537	
0.581427407645	0.123114642473	0.120493887323	
0.583745445394	0.123358149347	0.121267661627	
0.586895469778	0.123689826239	0.126899905959	
0.591730798258	0.124200687683	0.123111258522	
0.597506972281	0.124813713019	0.127644993004	
0.604717105365	0.125583164519	0.12677091472	
0.610999515654	0.126257470567	0.123316156574	
0.618302832257	0.127045896807	0.127826307677	
0.62498049966	0.127771081239	0.126508703337	
0.630233808257	0.128344484804	0.127102820499	
0.637531535919	0.129145302908	0.125734605191	
0.642177905034	0.129657769688	0.139115306407	
0.64609777397	0.130091685696	0.13489100311	
0.651587443664	0.130701810135	0.133606179991	
0.65871826823	0.131498598635	0.139000201895	
0.662616495137	0.13193622832	0.128934309199	
0.666163174837	0.132335654427	0.13052746018	
0.670279066195	0.132800697788	0.133432849943	
0.676005783802	0.133450457899	0.136663806266	
0.681354221741	0.134060162165	0.136152343856	
0.688610462215	0.134891795007	0.142296309353	
0.69447663109	0.135567873556	0.135403431005	
0.701427195163	0.136373306061	0.140014464033	
0.707722429207	0.137106917864	0.141609098881	
0.7197101403	0.138514803194	0.125755920681	
0.723632606935	0.13897859776	0.141143116579	
0.730964041165	0.139849628037	0.14397659106	
0.7355354729	0.140395503109	0.135649781569	
0.742486709498	0.14122962659	0.144102175786	
0.746391902667	0.141700402503	0.140075538261	
0.752692067789	0.142463197101	0.138860693435	
0.761809493497	0.143574350669	0.142218559768	
0.770325064314	0.144619961021	0.14007281889	
0.779043011822	0.145698289231	0.142004483081	
0.785413892637	0.146491375453	0.150393759673	
0.791771796067	0.147287138774	0.158350184243	
0.798388924214	0.148119925986	0.144739745613	
0.806410723233	0.149135795741	0.152898080162	
0.815406268767	0.150283247191	0.150667353281	
0.820903631273	0.150988808857	0.146075492804	
0.827082871545	0.151785831219	0.148301603266	
0.840739949094	0.153562291714	0.154663177886	
0.846962154781	0.154378514146	0.154470976174	
0.853259448576	0.155208992534	0.150575863508	
0.857519918616	0.155773383198	0.149500134439	
0.865371891634	0.156818913827	0.148646324362	
0.87110991834	0.157587385555	0.153203113494	
0.875767805464	0.15821395973	0.156307884302	
0.881183201699	0.158945558033	0.154883509544	
0.887390120234	0.159788239206	0.158668213873	
0.894401195943	0.160745457933	0.16241360683	
0.901924254212	0.161778940355	0.164650556377	
0.908443812362	0.16267992631	0.143531173418	
0.919316878425	0.164193705398	0.16801889254	
0.928342693999	0.16546097396	0.16379810171	
0.936732276281	0.166647661509	0.170622972568	
0.942115109217	0.167413519325	0.163702966885	
0.955800907722	0.16937655752	0.158754052917	
0.961414879693	0.170188431975	0.170856008377	
0.966205083443	0.170884245434	0.171139182994	
0.973357958399	0.171928542964	0.172570501029	
0.980231627749	0.172938077665	0.174060965796	
0.986350617746	0.173841749036	0.17237799047	
1.00025321255	0.175912484476	0.176108926332	
1.00859894792	0.177167355109	0.176479109677	
1.01588166451	0.178269688203	0.184285230825	
1.02394123049	0.179497590664	0.176326775105	
1.03371246578	0.180997601349	0.182811285326	
1.04000943377	0.181970892177	0.17934143323	
1.0438682778	0.182569915061	0.182357710421	
1.05081323329	0.183652971784	0.188983436633	
1.05709671653	0.18463840015	0.189562240029	
1.0669265382	0.186190597436	0.188439789766	
1.07707427163	0.187806667961	0.203753122573	
1.08733883458	0.189455598232	0.192216158776	
1.10083195635	0.19164519548	0.19529163245	
1.11804531771	0.194475234578	0.196395047321	
1.12503023506	0.195635497299	0.197324936406	
1.13736302758	0.197701010673	0.198920297313	
1.14496240293	0.198984603694	0.190738978821	
1.16022940594	0.201588553238	0.197170274328	
1.16606532063	0.202592906713	0.201924083476	
1.17268939305	0.203738965011	0.203572017837	
1.18094508945	0.205176396625	0.205432333592	
1.18701478034	0.206239679676	0.219836143476	
1.20282886586	0.209035934824	0.202312077391	
1.21599855858	0.211393528847	0.208736385534	
1.22638147644	0.213270984628	0.221279389616	
1.23980021594	0.21572212187	0.219993532949	
1.24604888739	0.216873139248	0.214825281047	
1.25947366755	0.219366844415	0.217079467525	
1.26827524147	0.221017330958	0.220453593709	
1.27961110653	0.223161386267	0.214997917323	
1.28831602579	0.224821955772	0.231045825132	
1.30108139429	0.227279514961	0.23187555824	
1.31825338074	0.230627933607	0.236642369436	
1.3321974708	0.233383271057	0.226624600598	
1.34061706374	0.23506292461	0.229318108769	
1.35627605657	0.238219086788	0.246035845745	
1.36302398085	0.239592238312	0.238915379754	
1.37872164382	0.242817385249	0.242539607424	
1.38897446761	0.244947342497	0.24318016091	
1.41541079601	0.250526208047	0.257407209872	
1.42858635865	0.253354090933	0.265698033464	
1.45000611461	0.258020000173	0.264629529926	
1.46611783976	0.26158643885	0.267965918105	
1.48220637229	0.26519716409	0.271996685708	
1.49041425517	0.267058497177	0.269457192467	
1.5062821811	0.270694241543	0.276102225104	
1.51786652194	0.273379895475	0.274355403997	
1.5386107397	0.278256260127	0.272632564527	
1.55442867083	0.282033314419	0.273344244829	
1.56911975604	0.285587491932	0.305831175065	
1.58875636165	0.290408632205	0.264093288935	
1.60309152456	0.293979843425	0.297470842041	
1.62407098117	0.299286187265	0.300368484718	
1.63888456406	0.303091017823	0.312139827778	
1.6572190287	0.307867754409	0.311727372356	
1.68676449035	0.31572555891	0.310653440332	
1.70819359963	0.321551048697	0.329926728715	
1.72558486104	0.326358490918	0.328812793004	
1.76196621837	0.336651294122	0.34163225167	
1.79112476435	0.345136879721	0.347894978461	
1.8144372958	0.352076406512	0.350132457124	
1.84692869265	0.361984177435	0.348417658236	
1.89480373905	0.377099269085	0.383174487597	
1.93973712139	0.391866407874	0.383987826698	
1.97443004036	0.403667607789	0.398592604432	
1.9922646639	0.409873720397	0.404722449781	
2.02410529662	0.42119508553	0.422824994598	
2.07482529711	0.439887806886	0.432124289332	
2.10675737591	0.452085697892	0.459084378933	
2.15473515112	0.47106139439	0.471791892779	
2.22300394283	0.499465121729	0.517362207887	
2.27529495327	0.522392613064	0.524596642507	
2.34356127754	0.553941955311	0.556558045681	
2.48344387888	0.624772231275	0.628308165736	
2.63317412171	0.71083054998	0.722142243491	
2.81335149751	0.830511847848	0.807979576072	


==> fig_pde_ridge_U.dat <==
i	Ui	
0.0	0.965529110081	
1.0	0.183850450698	
2.0	-0.138133980028	
3.0	0.00700069628671	
4.0	-0.111712867591	
5.0	0.00550430751333	
6.0	-0.0137208862315	
7.0	0.000361630715955	
8.0	-0.00323603453656	
9.0	0.017580644213	
10.0	-0.00214343631065	
11.0	0.00172307929181	
12.0	0.000380301463495	
13.0	-0.0054788743441	
14.0	0.0357381464312	
15.0	0.0131002035276	
16.0	-0.000554867350759	
17.0	-0.00132867581177	
18.0	0.000323214458476	
19.0	-0.003939339688	
20.0	-0.0018653684149	
21.0	4.26280420869e-05	
22.0	0.00198566460438	
23.0	0.000873601320539	
24.0	0.00228707190627	
25.0	0.000711561306072	
26.0	-0.000179100234021	
27.0	-0.000268535923684	
28.0	-0.00120789890123	
29.0	-0.00166556732412	
30.0	-0.00842240356954	
31.0	-0.00939771043702	
32.0	0.000738744425869	
33.0	0.00020383970377	
34.0	0.00131305759007	
35.0	0.000407004953467	
36.0	0.000640326048609	
37.0	-0.00116327131239	
38.0	0.00108231358203	
39.0	0.0018612428741	
40.0	-0.000558966790533	
41.0	0.000833254522268	
42.0	0.000596172188181	
43.0	-0.000571018035867	
44.0	-0.00100817366324	
45.0	0.000882667373584	
46.0	-6.73230992445e-05	
47.0	0.00239958525605	
48.0	-0.00501792520063	
49.0	-4.37025959642e-05	
50.0	0.00106397613773	
51.0	0.000854136467571	
52.0	0.000883285787874	
53.0	0.00325954846302	
54.0	0.000181030531268	
55.0	0.000610539625574	
56.0	-0.00026060203692	
57.0	-0.00111495598159	
58.0	0.000266984929924	
59.0	0.000327356271274	
60.0	-0.000143490915284	
61.0	0.000337289201947	
62.0	-0.00037640439705	
63.0	-0.000242933709716	
64.0	0.000516089323946	
65.0	-0.00404015540681	
66.0	-0.000221215517266	
67.0	-0.00164073440307	
68.0	-5.03366299232e-05	
69.0	-0.000221202602484	
70.0	0.00118871152449	
71.0	-0.000946423023865	
72.0	-0.00103170870823	
73.0	-0.000228346127341	
74.0	-0.00183656389355	
75.0	0.00172846926753	
76.0	0.00200162251409	
77.0	0.00203769333484	
78.0	-0.000189920168026	
79.0	0.00218152768105	
80.0	-0.000749782359046	
81.0	0.00113351881771	
82.0	0.000679337922713	
83.0	-0.000437110169314	
84.0	-0.000953674187383	
85.0	-0.000591020821556	
86.0	0.00183071689033	
87.0	0.00111566097428	
88.0	0.00122046922937	
89.0	-0.000563312776176	
90.0	-0.000298336972342	
91.0	-0.00111932531175	
92.0	-0.0012149259376	
93.0	0.00170052761672	
94.0	8.50145450632e-05	
95.0	-0.00118623295986	
96.0	-0.000756884706215	
97.0	0.000589269153148	
98.0	-0.00143601246466	
99.0	0.00125655422015	


==> fig_pde_short.dat <==
dim	p0	p1	p2	p3	p4	p5	
%0.0	0.0630149375659	nan	nan	nan	nan	nan	
1.0	nan	0.00971650970996	0.00938475757101	0.00938431309282	0.00938256804302	0.00938180473385	
2.0	nan	nan	0.00879898165023	0.0087899331115	0.00878572627083	0.00880201380843	
3.0	nan	nan	0.00811798476501	0.00811545978015	0.0081086734642	0.00822865926755	
4.0	nan	nan	0.00758725799564	0.00757520162117	0.00751685568835	0.00791096504533	
5.0	nan	nan	0.0070876836878	0.00696149022598	0.00693485916406	0.00688110673986	
6.0	nan	nan	0.00659205274853	0.00656043482831	0.00641512718707	0.00640162932327	
7.0	nan	nan	0.00608762139351	0.00603655123711	0.00595903466372	0.00603016417802	
8.0	nan	nan	0.00574767629192	0.00558876460179	0.00546659393557	0.00672987699594	
9.0	nan	nan	0.00541119449191	0.00530477016043	0.00513228070729	0.00636042636435	
10.0	nan	nan	0.00504729966457	0.00491278311053	0.00465083700243	0.00540557818254	


==> fig_polynomial_alternating.dat <==
iter	res0	res1	res2	res3	res4	res5	res6	res7	res8	res9	
0.0	73.5008586233	74.9076141205	67.6119601617	74.5231571648	71.6388041318	61.0492091701	73.9241158002	71.6723302445	72.9943039491	75.7175603223	
1.0	35.1736948883	57.8659881459	48.7566547049	68.0159319891	61.9695048687	49.2854816026	5.51083137148	64.4582953675	60.4645894011	40.0297395293	
2.0	28.8112707419	54.5291865019	44.7218358276	65.7219918201	58.3999891709	46.2185539225	0.202585217409	61.6956443988	57.1305700633	36.2284545638	
3.0	24.4636213913	51.663984742	41.4778915775	63.39997423	55.9135371554	43.6088508158	0.00674564234253	59.2610946167	53.3807933176	33.5409492802	
4.0	21.2100965969	48.8791268774	37.8186387476	60.9387347569	53.5850638758	41.0811964672	0.000342972055703	56.8196150199	50.4001570159	30.950215692	
5.0	17.1458230614	46.0403269748	35.0662868909	58.4158796085	51.2237868494	38.1101032593	2.42776686838e-05	54.333870027	47.7163715617	28.2652175043	
6.0	9.60389507548	43.1072024589	32.9861483873	55.8572658553	48.8154849438	34.1613077822	5.2000533642e-06	51.7900990629	45.3223731583	25.3972130784	
7.0	2.47975801096	40.0783420154	30.8836377681	53.2815906332	46.3625873706	30.8129109018	5.2000533642e-06	49.1752959432	43.1917344227	22.2887364792	
8.0	0.311218855046	36.9234285713	28.62737529	50.7743430736	43.8830089592	27.731606662	5.2000533642e-06	46.4856787267	41.0666655493	18.881912488	
9.0	0.0187864295725	33.5066407753	26.156283126	48.280712133	41.382390966	24.6429912933	5.2000533642e-06	43.7567326959	38.8234254577	15.1179994255	
10.0	0.00100805871185	30.0200228802	23.4022691921	45.183716726	38.8102764761	21.1826771968	5.2000533642e-06	41.0500457213	36.4322583375	10.9739386771	
11.0	8.06271237484e-05	26.2854682652	20.282880062	41.7564033803	36.0857768605	16.9148072287	5.2000533642e-06	38.3263898735	33.8816161786	6.36830825232	
12.0	8.27785256239e-06	21.400684562	16.7141946692	38.8302359746	33.1472237499	8.83940228534	5.2000533642e-06	35.4635171233	31.1545804433	3.72906848114	
13.0	6.60660421089e-06	16.1661385928	12.6571626334	36.0350480199	29.9545152546	1.98135378861	5.2000533642e-06	32.3544264684	28.22232478	2.92923832974	
14.0	6.60660421089e-06	7.00116813824	8.31384733948	33.377962407	26.4718784753	0.218506252443	5.2000533642e-06	28.6327777084	25.0417830357	2.79889309534	
15.0	6.60660421089e-06	1.08730963703	4.73628932145	30.6934997421	22.6597461305	0.0125550407679	5.2000533642e-06	25.4218357804	21.5594848679	2.77720900511	
16.0	6.60660421089e-06	0.0882713777045	2.86874661151	27.8263124181	18.4841688945	0.000669467864749	5.2000533642e-06	21.7891257843	17.7246722842	2.76785638187	
17.0	6.60660421089e-06	0.00473439170093	0.609943132605	24.5844573065	13.9666459348	9.29282544742e-05	5.2000533642e-06	17.3615805628	13.538016337	2.76007228557	
18.0	6.60660421089e-06	0.00026987131081	0.0441367669853	20.7343956379	9.35063533549	7.61592324531e-05	5.2000533642e-06	9.8613839389	9.20571830836	2.74908890026	
19.0	6.60660421089e-06	2.12694454671e-05	0.00303157296047	15.6249774894	5.45217825977	3.94891184894e-05	5.2000533642e-06	2.53781516605	5.45814197963	2.72429613799	
20.0	6.60660421089e-06	7.38084306773e-06	0.000237974868284	6.0778997191	3.38612980851	1.80546007244e-05	5.2000533642e-06	0.276345411399	3.39016263314	2.58172720329	
21.0	6.60660421089e-06	4.73411585415e-06	5.98004932491e-05	0.793298150085	2.86676813146	1.52722596208e-05	5.2000533642e-06	0.0165028061645	2.86511237633	1.21220112189	
22.0	6.60660421089e-06	4.73411585415e-06	3.27137640644e-05	0.0574572626598	2.78555878996	9.43958806165e-06	5.2000533642e-06	0.000923882380568	2.77624197199	0.0886453790545	
23.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	0.0030494413485	2.72218670925	6.29593370336e-06	5.2000533642e-06	5.54702702652e-05	2.63813070285	0.00581064981179	
24.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	0.000218399579715	2.47562935082	6.29593370336e-06	5.2000533642e-06	2.03763279352e-05	1.50315173903	0.000465372733938	
25.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	0.000108467851468	0.957143700402	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	0.114974429161	5.33231556862e-05	
26.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	8.20216938766e-05	0.0813130901859	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	0.00664821886156	8.79111581976e-06	
27.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	3.82439585807e-05	0.00517172873604	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	0.000463189854083	4.99325732315e-06	
28.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	1.67250103937e-05	0.000386790831602	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	4.52460013704e-05	4.99325732315e-06	
29.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	7.70566738815e-06	6.06120171505e-05	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	2.75284606917e-05	4.99325732315e-06	
30.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.66137382907e-05	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
31.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.21613924957e-05	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
32.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
33.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
34.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
35.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
36.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
37.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
38.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
39.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
40.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
41.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
42.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
43.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
44.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
45.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
46.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
47.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
48.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	
49.0	6.60660421089e-06	4.73411585415e-06	4.36674270153e-06	5.67799308908e-06	1.24917160724e-06	6.29593370336e-06	5.2000533642e-06	7.04610189117e-06	5.22510968411e-06	4.99325732315e-06	


==> fig_polynomial_gauss_newton.dat <==
iter	res0	res1	res2	res3	res4	res5	res6	res7	res8	res9	
0.0	68.080660372	73.026807534	50.232222337	71.2391925639	61.0403383043	36.00774324	69.481347572	60.6523165174	66.0532498328	74.9768807962	
1.0	53.3709464204	68.2376626784	18.8694151681	62.6120781444	35.8904829029	6.76148865275	57.5969590581	34.5007529333	46.6888941088	72.9735449488	
2.0	23.2289904519	54.6963849173	2.88484353654	42.1110806562	7.5369855557	2.72583954768	29.971819661	6.70723667962	14.6924175988	67.8340556068	
3.0	3.40807690643	26.7579872332	2.75165203131	12.06346676	2.57115690421	2.56083091447	4.45243701526	2.78838610297	2.851459071	54.9625929633	
4.0	2.75944939722	3.50314202106	2.66360531726	2.81632763964	2.09292530582	2.10315231215	2.79746581364	2.76033516012	2.80509402608	27.2541048649	
5.0	2.67564089769	0.414423188084	2.42227530368	2.79644023182	1.07540483038	1.1316524752	2.78634936934	2.70822883527	2.79961209639	3.89267088754	
6.0	2.44707471997	0.00873997678769	1.82531688749	2.78933507709	0.124663644911	0.147419663723	2.77064698905	2.56690539164	2.79037993375	2.77354637824	
7.0	1.87728165428	3.14908612996e-06	0.736255446408	2.77863839559	0.000423352967588	0.000678986911014	2.73305464543	2.18356092629	2.77715028814	2.69942140023	
8.0	0.798190516594	3.50954897072e-13	0.036953013126	2.76109650931	3.12203161731e-09	1.17197441921e-08	2.62914236203	1.33616993065	2.76696440902	2.47121258419	
9.0	0.045112922049	nan	2.32861096306e-05	2.73709092107	1.89480823951e-13	8.31206413784e-14	2.33418297086	0.284746810909	2.75602577025	1.88573948082	
10.0	3.38594280453e-05	nan	2.80514127407e-12	2.70890717663	nan	nan	1.61402518568	0.00298508281632	2.73778977974	0.746329048388	
11.0	1.10318523298e-11	nan	9.49123163945e-14	2.64368976275	nan	nan	0.488855524091	1.43318304325e-07	2.69466204932	0.0267588384035	
12.0	2.25972144587e-13	nan	nan	2.43512751549	nan	nan	0.0129353841621	1.04669952036e-13	2.56668999538	1.43631506095e-05	
13.0	nan	nan	nan	1.85040155054	nan	nan	4.54273658906e-06	nan	2.18247777783	1.79856964711e-12	
14.0	nan	nan	nan	0.706863390686	nan	nan	9.46227602123e-13	nan	1.25525332485	9.94749917309e-14	
15.0	nan	nan	nan	0.0367969697405	nan	nan	nan	nan	0.16595624769	nan	
16.0	nan	nan	nan	4.05708052477e-05	nan	nan	nan	nan	0.000619454784453	nan	
17.0	nan	nan	nan	4.16729136229e-11	nan	nan	nan	nan	4.2252661466e-09	nan	
18.0	nan	nan	nan	2.51235988743e-13	nan	nan	nan	nan	7.01260313688e-14	nan	
19.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
20.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
21.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
22.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
23.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
24.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
25.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
26.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
27.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
28.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
29.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
30.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
31.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
32.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
33.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
34.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
35.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
36.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
37.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
38.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
39.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
40.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
41.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
42.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
43.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
44.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
45.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
46.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
47.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
48.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
49.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	


==> fig_polynomial_noise_alternating.dat <==
iter	res0	res1	res2	res3	res4	res5	res6	res7	res8	res9	
0.0	73.3859466271	74.7986383927	67.4635981687	74.3958352822	71.5084551218	60.9431378028	73.7966407779	71.542305116	72.8877804759	75.5816734401	
1.0	59.1952771879	57.5602904972	48.3091394541	67.8659453092	62.1123324749	49.2730580442	6.34923282822	64.5285725056	60.3782604703	41.5782913541	
2.0	56.8692983618	54.2428540358	44.3974943588	65.5811897445	58.4634724147	46.2532791884	3.0009814876	61.7807884228	56.6607009468	37.8286372792	
3.0	55.1866604446	51.4074918912	41.2293036865	63.2654367765	55.9671800014	43.6624194855	2.98910153881	59.3494493014	53.0869101685	35.2201593493	
4.0	53.7422494575	48.6536815005	37.53486707	60.8203187038	53.6536030641	41.1693068054	2.98905071608	56.9106678489	50.3054834932	32.7370021424	
5.0	52.2914476469	45.8461179322	34.5770766598	58.3290203946	51.3079418177	38.3369102011	2.98905012947	54.4308716814	47.6538276484	30.1903328911	
6.0	50.0204424152	42.945251066	32.4504792119	55.8056473663	48.9152334768	34.5029447324	2.98905012142	51.8961513744	45.1745369031	27.4899958565	
7.0	48.2275595865	39.9573453723	30.3222076323	53.2614983318	46.476526462	30.9673163138	2.98905012128	49.2927795531	42.9318217114	24.5811462742	
8.0	46.6720514664	36.8823581604	28.0279976554	50.7766641878	44.009737849	27.8075072405	2.98905012128	46.610165024	40.7573209314	21.4127511164	
9.0	45.0726521861	33.655251391	25.4992864442	48.3202373684	41.525059794	24.6762357948	2.98905012128	43.8630215645	38.4942514242	17.9279583297	
10.0	43.3612263426	30.1689677141	22.6603225455	45.3300513854	38.9761993559	21.1771544648	2.98905012128	41.1070684879	36.0893191805	14.0766714698	
11.0	41.5214103757	26.6687594845	19.4242207168	41.8354621931	36.27873064	16.8494212347	2.98905012128	38.3503719905	33.5218534134	9.87960395158	
12.0	39.5377986795	22.5467406021	15.7174083952	38.8771406561	33.3663514852	8.98012744965	2.98905012128	35.4995024842	30.7701616202	5.07599180025	
13.0	37.3950054182	16.0616747338	11.5650044202	36.0350236337	30.1973095222	3.54712525857	2.98905012128	32.4702846323	27.801429916	3.17135390371	
14.0	35.0778753412	7.65946538799	7.47496453035	33.3438506376	26.7360415105	3.0027397024	2.98905012128	29.2169132802	24.5707408184	2.9922882817	
15.0	32.5709373368	3.28829325679	4.9314309405	30.6201153889	22.9462951062	2.98917967125	2.98905012128	25.5983466611	21.025038562	2.98907436406	
16.0	29.8560346574	2.99457354522	4.08068000712	27.6781324964	18.7982732404	2.98905135575	2.98905012128	21.8967091379	17.1238262406	2.98905030641	
17.0	26.9112577564	2.98909993891	3.07079550196	24.3296963159	14.3276035559	2.9890501355	2.98905012128	18.1719262385	12.9136628499	2.98905012333	
18.0	23.7109838346	2.98905061781	2.98973622511	20.3078071364	9.82486228971	2.98905012146	2.98905012128	14.0468700691	8.74876251928	2.98905012131	
19.0	20.2302483241	2.98905012869	2.98905831785	13.1029309997	6.21420524885	2.98905012129	2.98905012128	9.72833084004	5.62357913282	2.98905012127	
20.0	16.4642301836	2.98905012139	2.98905023065	5.52391130539	4.54531732392	2.98905012129	2.98905012128	6.19615664142	4.38124405877	2.98905012127	
21.0	12.4885476673	2.98905012128	2.98905012283	3.15147896238	4.18530705094	2.98905012127	2.98905012128	4.54109872911	4.15724870501	2.98905012127	
22.0	8.63473643587	2.98905012127	2.98905012146	2.99151324904	4.12347454556	2.98905012127	2.98905012128	4.18138397085	4.10811136269	2.98905012127	
23.0	5.72805231066	2.98905012127	2.98905012128	2.98907172062	4.05186738124	2.98905012127	2.98905012128	4.13397109077	3.94510216295	2.98905012127	
24.0	4.45795809966	2.98905012127	2.98905012128	2.989050338	3.67506945927	2.98905012127	2.98905012128	4.12374413401	3.13760400046	2.98905012127	
25.0	4.187189431	2.98905012127	2.98905012128	2.98905012382	3.01368344443	2.98905012127	2.98905012128	4.1121543139	2.98964259026	2.98905012127	
26.0	4.14891809832	2.98905012127	2.98905012128	2.98905012131	2.98925871222	2.98905012127	2.98905012128	4.0875102069	2.98905213695	2.98905012127	
27.0	4.13975403844	2.98905012127	2.98905012128	2.98905012129	2.98905193211	2.98905012127	2.98905012128	4.01430421928	2.98905013274	2.98905012127	
28.0	4.13303665211	2.98905012127	2.98905012128	2.98905012127	2.98905013985	2.98905012127	2.98905012128	3.5648536832	2.98905012136	2.98905012127	
29.0	4.12337419095	2.98905012127	2.98905012128	2.98905012127	2.98905012151	2.98905012127	2.98905012128	3.00535721538	2.98905012127	2.98905012127	
30.0	4.10617332496	2.98905012127	2.98905012128	2.98905012127	2.98905012131	2.98905012127	2.98905012128	2.98924513638	2.98905012127	2.98905012127	
31.0	4.0467021096	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905250637	2.98905012127	2.98905012127	
32.0	3.70088415058	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.9890501528	2.98905012127	2.98905012127	
33.0	3.03335872029	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012401	2.98905012127	2.98905012127	
34.0	2.98938322761	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012131	2.98905012127	2.98905012127	
35.0	2.98905398143	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
36.0	2.98905017242	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
37.0	2.98905012204	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
38.0	2.98905012155	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
39.0	2.98905012128	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
40.0	2.98905012128	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
41.0	2.98905012128	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
42.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
43.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
44.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
45.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
46.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
47.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
48.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	
49.0	2.98905012127	2.98905012127	2.98905012128	2.98905012127	2.98905012127	2.98905012127	2.98905012128	2.98905012128	2.98905012127	2.98905012127	


==> fig_polynomial_noise_gauss_newton.dat <==
iter	res0	res1	res2	res3	res4	res5	res6	res7	res8	res9	
0.0	68.0556216352	72.9570597343	50.0291568645	71.1106805811	60.9359092394	35.9323927238	69.3268380554	60.4837150959	65.9609366511	74.8412633257	
1.0	53.6389656932	68.302920509	18.8151983078	62.437768443	35.8484027243	7.33751847851	57.3322841633	34.2917887144	46.8215868426	72.8723925059	
2.0	23.8228839986	55.1020586165	4.19908059969	41.8532223234	8.07954058662	4.07228741257	29.6586232071	7.26523294197	15.100930497	67.9293711031	
3.0	4.60693674307	27.5151388106	4.09786709732	12.211126163	3.98611231633	3.96191155554	5.330619607	4.14167017875	4.18914363793	55.7676822587	
4.0	4.08408095707	4.75433045083	3.97502591079	4.14907015917	3.65961969884	3.69729229426	4.14201446786	4.13047147302	4.15275399803	28.8876315507	
5.0	3.94087073946	3.03125657053	3.67405085452	4.13015192525	3.17483942018	3.26780752003	4.11167562996	4.12630248791	4.14642834951	5.25567435631	
6.0	3.62843667019	2.98916109739	3.22237553955	4.12485513983	2.99342658435	3.00808379717	4.09269883481	4.12316542116	4.1386185392	4.12577426272	
7.0	3.17826442594	2.98905085805	3.00132058605	4.12086082411	2.98907208156	2.98923920143	4.08727493069	4.11893636902	4.13144116769	4.09257282402	
8.0	2.99535844458	2.9890501296	2.98914997289	4.11692059155	2.98905042896	2.98905258231	4.0802577303	4.11380588468	4.12167780567	4.00673826445	
9.0	2.98909129914	nan	2.98905082949	4.1126974063	2.98905012619	2.98905015827	4.06714921669	4.10852344522	4.10341602937	3.78072970831	
10.0	2.98905037771	nan	2.98905012703	4.10664173925	nan	nan	4.03902695326	4.10454797375	4.06996669129	3.36321221126	
11.0	2.9890501229	nan	nan	4.0974320528	nan	nan	3.97369332571	4.10259103556	4.00469726274	3.02379685538	
12.0	nan	nan	nan	4.08635760528	nan	nan	3.82131556693	4.10181097717	3.84937547162	2.98923190952	
13.0	nan	nan	nan	4.07396517588	nan	nan	3.52528334469	4.10144579292	3.49358356461	2.98905201526	
14.0	nan	nan	nan	4.05371727936	nan	nan	3.13468559048	4.10118533985	3.06624150686	2.98905014904	
15.0	nan	nan	nan	4.00605728444	nan	nan	2.9916080143	4.10092405858	2.98965568088	nan	
16.0	nan	nan	nan	3.87259778649	nan	nan	2.98906532442	4.10061849365	2.98905599314	nan	
17.0	nan	nan	nan	3.56195793399	nan	nan	2.98905034193	4.10023575464	2.98905020457	nan	
18.0	nan	nan	nan	3.14572377271	nan	nan	2.98905012477	4.09973259684	nan	nan	
19.0	nan	nan	nan	2.9946950855	nan	nan	nan	4.09903809408	nan	nan	
20.0	nan	nan	nan	2.98910838817	nan	nan	nan	4.09802575525	nan	nan	
21.0	nan	nan	nan	2.98905093381	nan	nan	nan	4.09645874384	nan	nan	
22.0	nan	nan	nan	2.98905013394	nan	nan	nan	4.09388135084	nan	nan	
23.0	nan	nan	nan	nan	nan	nan	nan	4.08942687488	nan	nan	
24.0	nan	nan	nan	nan	nan	nan	nan	4.08155752229	nan	nan	
25.0	nan	nan	nan	nan	nan	nan	nan	4.06750370046	nan	nan	
26.0	nan	nan	nan	nan	nan	nan	nan	4.03911143322	nan	nan	
27.0	nan	nan	nan	nan	nan	nan	nan	3.96540750646	nan	nan	
28.0	nan	nan	nan	nan	nan	nan	nan	3.76575093087	nan	nan	
29.0	nan	nan	nan	nan	nan	nan	nan	3.3793755398	nan	nan	
30.0	nan	nan	nan	nan	nan	nan	nan	3.04140652022	nan	nan	
31.0	nan	nan	nan	nan	nan	nan	nan	2.98984140284	nan	nan	
32.0	nan	nan	nan	nan	nan	nan	nan	2.98905954982	nan	nan	
33.0	nan	nan	nan	nan	nan	nan	nan	2.98905026173	nan	nan	
34.0	nan	nan	nan	nan	nan	nan	nan	2.9890501235	nan	nan	
35.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
36.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
37.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
38.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
39.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
40.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
41.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
42.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
43.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
44.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
45.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
46.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
47.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
48.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	
49.0	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	


==> fig_polynomial_noise_steepest.dat <==
iter	res0	res1	res2	res3	res4	res5	res6	res7	res8	res9	
0.0	23.2423353421	16.3305206271	11.9595776665	31.8743895345	11.9617711122	7.50698118356	22.8353191691	11.0078204427	17.3338079868	54.5126690318	
1.0	8.81918560288	6.90131476928	6.05052556132	24.6502160551	5.20825429386	4.79921737223	6.48342399982	5.40501275142	6.05663595336	8.61927122499	
2.0	5.5654961293	4.94649890154	4.72614666882	7.15819786514	4.43882489018	4.33576062831	5.09067141291	4.41387757798	4.59294621222	4.70730187018	
3.0	4.55981003344	4.11613929014	4.31854413375	4.83269178063	4.22884475972	4.21906249873	4.57780095257	4.09079662353	4.2279736239	3.77751292699	
4.0	4.25625419711	3.84536818999	4.19000610006	4.16113997339	4.17137377218	4.18390110196	4.33565448136	3.99841968823	4.12501196015	3.535134646	
5.0	4.16181930732	3.74603823686	4.14949218133	3.94406856658	4.15577274104	4.17109495627	4.23513059321	3.96823182081	4.09354317053	3.47369866233	
6.0	4.13187758791	3.71086308911	4.13539772618	3.87603454336	4.15137851417	4.16596106319	4.18986153988	3.95815689386	4.08307897355	3.45571553071	
7.0	4.12199642803	3.69710888399	4.13024391994	3.85233676542	4.15009820865	4.1637997181	4.17028151522	3.95436494515	4.07944590181	3.44931190388	
8.0	4.11869049564	3.69126305322	4.1281993255	3.84360515299	4.14970373092	4.16285928911	4.16153218449	3.95267636578	4.07804220232	3.44609308384	
9.0	4.11755569844	3.68828058223	4.12734082206	3.83994635275	4.14957388063	4.16244404492	4.15767324105	3.95169149972	4.07739844954	3.44447103892	
10.0	4.11715524846	3.68639002352	4.12695097503	3.83812709032	4.14952685805	4.16225794409	4.15594644016	3.95120979899	4.07701360611	3.44074613492	
11.0	4.11700374288	3.68585150083	4.12675637172	3.83697924446	4.14950733085	4.16217370133	4.15517620222	3.94997601456	4.07680078507	3.44009767622	
12.0	4.11693745543	3.68325629613	4.12664482773	3.83651911081	4.14949744745	4.16213491047	4.15482939412	3.9491400409	4.0763209284	3.43555446568	
13.0	4.11690036409	3.68149260362	4.12656949931	3.83499290574	4.14949113378	4.16211656482	4.15467235224	3.94833910395	4.07629397805	3.4328241333	
14.0	4.11688703169	3.68062845538	4.12651008886	3.83394709678	4.14949020774	4.16210742657	4.1545999001	3.94734945931	4.07565513215	3.4306069655	
15.0	4.11684017479	3.6782649102	4.12646483638	3.83322398082	4.14948122487	4.16210244942	4.15456535987	3.9468501595	4.07526680023	3.42744287389	
16.0	4.11680969414	3.67658631288	4.12638604195	3.83188674865	4.14947513154	4.16209935312	4.1545477726	3.94560080842	4.07504064761	3.42603431155	
17.0	4.11678312231	3.67547200036	4.12632472573	3.83090661517	4.14947403785	4.16209710786	4.15453778355	3.94474710163	4.07455623744	3.42219159555	
18.0	4.11674704467	3.6732795896	4.12628472003	3.82998993749	4.14946524162	4.16209667799	4.15453119566	3.94393766934	4.07451802177	3.42204551686	
19.0	4.11673136805	3.67166155962	4.12620152443	3.82878380966	4.14945916811	4.16209336581	4.15452613074	3.94292126265	4.07387290726	3.41714188309	
20.0	4.11668611243	3.67034197072	4.12613791827	3.82843069063	4.14945817918	4.16209101738	4.15452298503	3.94243780806	4.07347745307	3.41426463258	
21.0	4.11665605582	3.66828169473	4.12610423956	3.82678320754	4.14944932139	nan	4.15451610445	3.94114313027	4.07324060097	3.41239635964	
22.0	4.11662813833	3.66819838668	4.12601584632	3.82567521296	4.1494431935	nan	4.1545108992	3.940262599	4.07274816027	3.40896663211	
23.0	4.11659279556	3.66521351945	4.12594963948	3.82504089746	4.14944241975	nan	4.15450817763	3.93946328431	4.07270006323	3.40812710228	
24.0	4.11657518369	3.66326803865	4.12592336577	3.82359144948	4.14943340159	nan	4.15450097441	3.93840476427	4.0720457885	3.40383479098	
25.0	4.11653115519	3.66282426474	4.12582905327	3.82255493703	4.14942718986	nan	4.154495616	3.93797159428	4.07164341542	3.40116916275	
26.0	4.11653066026	3.66008809564	4.12575989046	3.82170172619	4.14942668263	nan	4.15449336498	3.93660411338	4.07139500741	3.39896427493	
27.0	4.11647232241	3.65823591345	4.12574222312	3.82040053643	4.14941746152	nan	4.15448580792	3.93568572126	4.07089506211	3.39584747612	
28.0	4.11643756123	3.65747975921	4.12564114144	3.82020879577	4.14941115055	nan	4.15448028172	3.93491962892	4.07083668597	3.39449612789	
29.0	4.11641827807	3.65495157356	4.12556867854	3.81839085973	4.14941094013	nan	4.15447855254	3.93379974236	4.0701738465	3.39067018295	
30.0	4.1163752494	3.65318317582	4.12556093986	3.81720525391	4.14940149076	nan	4.1544706062	3.93345836522	4.06976368305	3.39065514785	
31.0	4.11637229518	3.65215114927	4.1254522308	3.816683696	4.14939507272	nan	4.15446489699	3.9319840924	4.06950366325	3.38571434595	
32.0	4.11631561962	3.64980842426	4.1253760263	3.81510024139	4.1493899837	nan	4.15446374556	3.93101573556	4.06899540045	3.38283039121	
33.0	4.11628130945	3.64810920598	4.12531454395	3.81400015541	4.14938548723	nan	4.15445537255	3.93031056294	4.06892538288	3.38109105138	
34.0	4.11626055825	3.64683714964	4.12526234997	3.81322132714	4.14937895513	nan	4.15444946268	3.92910701448	4.06825376946	3.37762275586	
35.0	4.11621834174	3.64465069878	4.12518196093	3.81181470276	4.14937380984	nan	4.15444895118	3.92890933255	4.06783671703	3.37698651738	
36.0	4.11621320983	3.64301289871	4.1251183168	3.81180063343	4.14936944888	nan	4.15444010858	3.92728704424	4.06756346079	3.37260052205	
37.0	4.11615793222	3.64152967768	4.12507162732	3.80979715329	4.14936279766	nan	4.15443397967	3.9262527505	4.06704814235	3.36991838881	
38.0	4.11612400549	3.63948110115	4.12498649836	3.80852888358	4.14935759348	nan	4.15442906546	3.92564382559	4.06696526827	3.36786709487	
39.0	4.11610190999	3.63912551569	4.12492045905	3.80812716801	4.14935337551	nan	4.15442481821	3.92432791702	4.06628626211	3.36470264942	
40.0	4.1160604004	3.63622845688	4.12488016359	3.80640253242	4.14934659943	nan	4.15441844899	3.92340003832	4.06586164108	3.36357651997	
41.0	4.11605330138	3.63429478937	4.12478971024	3.80523638268	4.14934133435	nan	4.15441341821	3.92251646038	4.06557484919	3.35964988878	
42.0	4.11599925089	3.6335680604	4.12472097944	3.80453434219	4.14933726665	nan	4.15440950434	3.92139701941	4.06505187639	3.35712590055	
43.0	4.11596563105	3.63092338613	4.12468811678	3.80301906099	4.14933036094	nan	4.15440287224	3.9209280409	4.06495450657	3.35483882759	
44.0	4.11594230449	3.62909152312	4.12459161047	3.8019318758	4.14932503233	nan	4.1543977143	3.91946465612	4.06426814308	3.35191522664	
45.0	4.11590139262	3.62804291735	4.12451988624	3.80099476553	4.14932112274	nan	4.15439417105	3.91847160737	4.06383692126	3.35039978293	
46.0	4.11589247758	3.62561935488	4.12449562429	3.79964135387	4.14931408142	nan	4.15438725036	3.91767800696	4.06353487744	3.34684471565	
47.0	4.11583950398	3.62387047184	4.12439230495	3.79936169244	4.14930868719	nan	4.1543819541	3.9164494495	4.06300558444	3.34653360191	
48.0	4.11580615903	3.622547482	4.12431719789	3.79749274474	4.14930494349	nan	4.15437882221	3.91617486217	4.06289240903	3.34198269181	
49.0	4.11578166395	3.62030703739	4.1243029042	3.79625943624	4.14929776154	nan	4.15437158554	3.91452046803	4.06220014471	3.33927083027	


==> fig_polynomial_steepest.dat <==
iter	res0	res1	res2	res3	res4	res5	res6	res7	res8	res9	
0.0	16.8738315575	12.3877135275	18.9958979465	30.5464517953	14.9836651329	20.0283063827	27.0273158396	16.0247209996	16.4771703425	18.8119468355	
1.0	5.62562709346	5.37844915709	9.21083606154	4.61102120994	7.0131197746	6.06620671664	3.83606746938	6.81706841283	5.37985668996	6.14433436642	
2.0	3.65026545396	3.73587629546	5.27052964278	3.29906847134	4.63667252718	4.04035116224	3.103120722	2.34708548514	2.80112153202	3.57246425622	
3.0	3.00680152486	3.09958742976	3.75501344434	2.89233312161	3.54188097925	3.2056017669	2.90195946056	2.31042211382	2.73751587263	2.77874976422	
4.0	2.8427017771	2.88899630047	3.10978882465	2.7693997712	3.10572803005	2.94102724563	2.82637334162	2.3015567715	2.73047898169	2.54237541077	
5.0	2.79781333261	2.81440995506	2.8809609834	2.72961039367	2.92396414863	2.84800087002	2.79380349802	2.29789299009	2.72947066525	2.46158865313	
6.0	2.78559853781	2.78917569809	2.79370323529	2.7159717988	2.85113129036	2.81624994448	2.77945022254	2.29576044855	2.72917814981	2.43361604789	
7.0	2.78203840942	2.78024396881	2.76091046459	2.71086171324	2.82016456081	2.80432908644	2.77289431514	2.2942243844	2.72895699807	2.42277058318	
8.0	2.78094372141	2.77705620675	2.74752431346	2.70875709203	2.80697258101	2.79969397822	2.76988158917	2.29170580396	2.72869468316	2.41810492323	
9.0	2.78057668465	2.77585940947	2.74188480245	2.70774655247	2.80114134722	2.79777164479	2.76846444548	2.29085389443	2.72847613792	2.41564281103	
10.0	2.78043879312	2.77537766235	2.73935274804	2.70715349248	2.79855420249	2.79694866342	2.7677848037	2.2877262529	2.72821178832	2.41400372772	
11.0	2.78037770654	2.77515375293	2.73815664577	2.70672271511	2.79738455996	2.79658255024	2.76744439949	2.2857202188	2.72800676328	2.41301827105	
12.0	2.78034424901	2.77502491317	2.73754188503	2.70640707032	2.79685318644	2.79641542605	2.76726189675	2.28388732013	2.7277281382	2.41089345939	
13.0	2.78032141726	2.77493145462	2.73718903678	2.70584718624	2.79660788797	2.79633635153	2.76715271423	2.28154608778	2.7275478599	2.40936084348	
14.0	2.78031895412	2.77484678209	2.73695493109	2.70542470054	2.79649252206	2.79629712906	2.76707774244	2.28029589079	2.72724503618	2.40808377063	
15.0	2.78028533559	2.77473135925	2.73677544761	2.70507208222	2.79643601387	2.79627608198	2.76701869473	2.27742944504	2.7271074392	2.40615351141	
16.0	2.78026177233	2.77470850412	2.73670561763	2.70452941348	2.79640631866	2.7962634081	2.76698576209	2.27712185093	2.72676590479	2.40594318375	
17.0	2.78024270494	2.77454723536	2.73644744015	2.7041101741	2.79638881872	2.79625460356	2.7669035415	2.27342786273	2.72670296726	2.40319979404	
18.0	2.78022758625	2.77443881705	2.73625544924	2.70372747953	2.79637687698	2.79624759384	2.76684090905	2.27119644122	2.72629738264	2.40139490631	
19.0	2.78020232492	2.77440055905	2.73622971425	2.70319541341	2.79636746432	2.79624301574	2.76682056189	2.26963865496	2.7260530575	2.40082982996	
20.0	2.78018235216	2.77425073921	2.73593999545	2.70314617314	2.79636096323	2.79623346306	2.76672943266	2.26695121568	2.72585178834	2.39832738453	
21.0	2.78017062096	2.77414576306	2.73573230344	2.70236735413	2.79634828769	2.79622608979	2.76666242305	2.26621206797	2.72556652624	2.39660104389	
22.0	2.78014299472	2.77409890006	2.73556290717	2.70184374097	2.7963385231	2.79622287832	2.76665779057	2.26280304831	2.72545219987	2.39577192561	
23.0	2.78012184356	2.77395480106	2.7354338077	2.70174602661	2.7963331797	2.79621239709	2.7665556966	2.26064103991	2.72509445366	2.39343249913	
24.0	2.78011446084	2.77385136484	2.7352064845	2.70099074281	2.79631966303	2.79620457872	2.76648337412	2.2588340392	2.72485669761	2.39176165002	
25.0	2.7800838304	2.77379964504	2.73502705201	2.7004735925	2.79630949637	2.79620305611	2.76642494596	2.25627094076	2.72465290642	2.39072189192	
26.0	2.78006120817	2.77365817822	2.73493035042	2.70033040633	2.79630549625	2.79619143689	2.7663827522	2.2551805393	2.72436553726	2.38850482234	
27.0	2.78005930537	2.7735551638	2.73467879587	2.69959538737	2.79629101334	2.79618307489	2.7663039369	2.2519813835	2.72427163827	2.38687114215	
28.0	2.78002492747	2.77350072109	2.7344870555	2.69908441435	2.79628038929	2.79617623308	2.76624228345	2.24986953307	2.72389415727	2.38565659248	
29.0	2.78000049513	2.77336007036	2.73443177413	2.69889735483	2.79627794431	2.79617061989	2.76621107293	2.2478516722	2.72364383444	2.38353057609	
30.0	2.77998072087	2.77325689162	2.73415003582	2.69818194413	2.79626235567	2.79616159653	2.76612434643	2.24538094417	2.72346324017	2.38192531701	
31.0	2.77996643614	2.77320090497	2.73394331261	2.69767594778	2.79625120835	2.79615443476	2.76605878589	2.2440084619	2.72315013959	2.38055792236	
32.0	2.7799397707	2.77306011191	2.73394065286	2.69744695269	2.79625056362	2.79614999519	2.76604127876	2.24096370853	2.72311123316	2.37850689052	
33.0	2.77991889752	2.77295639591	2.73362163198	2.69674895185	2.79623370411	2.79614016542	2.76594485826	2.240663844	2.72268314492	2.37842705704	
34.0	2.77990853731	2.77289956193	2.73339637133	2.6962478235	2.79622196076	2.79613261668	2.76587457469	2.23669203468	2.72241070961	2.37541848285	
35.0	2.77987912369	2.77275801491	2.73321519045	2.69597811299	2.79621254672	2.79612962198	2.76587410667	2.23427508663	2.72226960268	2.37342741104	
36.0	2.77985690521	2.77265357978	2.73309494028	2.69529708099	2.79620508117	2.79611881043	2.76576584773	2.23268735096	2.72191678699	2.37308843932	
37.0	2.77985146576	2.77259628195	2.7328469406	2.6947998283	2.79619265501	2.79611079168	2.76568980569	2.22973734714	2.7216709575	2.37022717056	
38.0	2.77981865558	2.77245367985	2.73265413127	2.69449107227	2.79618291227	2.79610957429	2.7656288262	2.22915837688	2.72145855377	2.36829023759	
39.0	2.77979479221	2.77234838492	2.73257207353	2.69382513734	2.79617650829	2.79609756406	2.76558771546	2.22533796726	2.72115634104	2.3677129247	
40.0	2.77977511836	2.77229087308	2.73229581389	2.69333162694	2.79616330222	2.79608897533	2.76550467572	2.22294763293	2.72107049762	2.3649864062	
41.0	2.7797585063	2.77214697971	2.73208888161	2.69298495502	2.79615318511	2.79608198245	2.76544021323	2.22120635483	2.72066503689	2.36309394455	
42.0	2.77973261926	2.77204076767	2.73205546801	2.69233364146	2.79614801284	2.79607646958	2.7654110085	2.21830180715	2.72039707338	2.36229762727	
43.0	2.77971194344	2.77198317934	2.73174431874	2.69184299826	2.79613391234	2.79606718684	2.76531941057	2.21755981653	2.72022101763	2.3596879755	
44.0	2.77969884021	2.77183789619	2.73151994843	2.69145992683	2.79612337007	2.79605985931	2.76525074934	2.21380012399	2.7198807507	2.35783662194	
45.0	2.77967046624	2.77173069876	2.73133636578	2.69082156925	2.79611962428	2.79605557726	2.76523637025	2.21139703226	2.71986874894	2.35683520683	
46.0	2.77964856683	2.771673146	2.73119373477	2.69033361835	2.79610450105	2.79604545055	2.76513433445	2.20957746996	2.71939575024	2.35433434349	
47.0	2.77963986873	2.77152635327	2.73094798933	2.68991521755	2.79609347308	2.79603771743	2.76506056828	2.20665370052	2.71910006333	2.3525174138	
48.0	2.77960842447	2.77141815107	2.73075338512	2.68928929068	2.79609137924	2.79603495028	2.76500000945	2.20587347308	2.71897296679	2.35132511994	
49.0	2.77958503158	2.77136069674	2.73064603587	2.68927822569	2.79607508142	2.79602379428	2.76494979685	2.20206799981	2.71858448914	2.34892014624	


==> fig_silhouet_U.dat <==
param	U	
1.0	0.0156429981654	
2.0	-0.00200824666465	
3.0	0.0450491140772	
4.0	0.0698513982786	
5.0	-0.164886006876	
6.0	0.169251692774	
7.0	0.0423309030437	
8.0	-0.0184024216418	
9.0	0.327469873591	
10.0	0.0471891066201	
11.0	-0.318211317343	
12.0	0.103080844411	
13.0	-0.0138882508084	
14.0	-0.19458219607	
15.0	0.117428442411	
16.0	-0.234715744101	
17.0	0.12000766898	
18.0	0.0641467988242	
19.0	0.0364168655162	
20.0	-0.155008188296	
21.0	0.561434873893	
22.0	-0.00166602613117	
23.0	0.0041657361865	
24.0	-0.0120392483487	
25.0	-0.00689625426681	
26.0	0.0132541144553	
27.0	0.048051807203	
28.0	0.341133949969	
29.0	0.00127725555741	
30.0	0.0344772242602	
31.0	0.00624884638094	
32.0	0.00553760122458	
33.0	-0.00294396076473	
34.0	-0.0170619354643	
35.0	0.0159706997179	
36.0	0.0633344072546	
37.0	0.00216215236493	
38.0	-0.00273021932466	
39.0	-0.00246207169242	
40.0	0.00153893919678	
41.0	-6.61913660774e-05	
42.0	0.00794211381924	
43.0	-0.00964653131349	
44.0	-0.00538785929446	
45.0	-0.00887252365203	
46.0	-0.00616248691546	
47.0	-1.19656899854e-05	
48.0	-0.0123212093774	
49.0	0.0159087630357	
50.0	0.0293620136616	
51.0	0.00879688781291	
52.0	0.00203033456236	
53.0	-0.00597082511623	
54.0	-0.00245327165626	
55.0	-0.00331009843228	
56.0	0.0386485873949	
57.0	-0.000852702254864	
58.0	-0.00172522788054	
59.0	0.00265916723224	
60.0	0.00140336256922	
61.0	0.00576219000448	
62.0	0.000475674097182	
63.0	0.005959953305	
64.0	0.00130664770852	
65.0	-0.00440179972929	
66.0	-5.61005765817e-05	
67.0	-0.00488426977597	
68.0	0.00126744598061	
69.0	-0.00115466656948	
70.0	0.00512071132038	
71.0	-0.00361025864939	
72.0	0.00222182805834	
73.0	-0.00284599089707	
74.0	0.00554302222618	
75.0	0.00392517175138	
76.0	0.00692783637831	
77.0	-0.000213389119841	
78.0	-0.00311452437514	
79.0	0.000398780934576	
80.0	-0.00653915322112	
81.0	-0.00313786824866	
82.0	0.000548194077288	
83.0	0.00572562987488	
84.0	-0.00233164160997	
85.0	0.00455234987267	
86.0	0.00141945110439	
87.0	-0.00119302650499	
88.0	0.0034001036535	
89.0	0.00697792966661	
90.0	-0.00175133364804	
91.0	-0.00347744450976	
92.0	-0.143354070265	
93.0	0.00558431788064	
94.0	-0.0166560678374	
95.0	0.00383489355464	
96.0	0.024547562134	
97.0	0.312169226354	


==> fig_silhouet_data.dat <==
xi	Ux	y	
-0.00102399632535	0.0400796977415	0.00227789884805	
-0.00198516204383	0.249122994713	0.0034977381536	
-0.00115569182793	-0.0155631473837	0.00245932233715	
0.000667938552831	0.131258011795	0.000286956877847	
-0.000222396990111	-0.169989458882	0.00554800818613	
-0.000236672386903	0.630666094122	0.00788768933833	
0.00911295613593	0.358799356284	0.00379651029744	
0.00838379595131	0.301351637657	0.003229391096	
0.00851529877611	0.120675769078	0.00083214372613	
0.00790854567361	0.00732463958744	0.0027646235248	
0.00777906137451	0.419131254522	0.00496994009322	
0.00772283807594	-0.212856892884	0.00794496242608	
0.0105360699874	-0.520864230708	0.0130618925458	
0.000876480342305	-0.011523786353	0.00118549035187	
-0.00196760437533	-0.0410638518284	0.0030764200495	
-0.00368438034705	0.388770617084	0.00536398464028	
-0.00306234795426	-0.223991935673	0.0065538751204	
-0.000603618529358	0.214825857027	0.00196161475334	
-9.5707913793e-05	-0.197863840043	0.00626583026106	
-0.00219345138656	-0.153088545364	0.00528140601929	
-0.00200742222447	0.60921123334	0.00812283277039	
-0.00298561144482	0.931776677649	0.0103293336414	
-0.00970857559851	-0.780877002935	0.0229933217731	
-0.00841037663414	-0.124792712469	0.00439227909311	
-0.00903319947858	-0.67724996482	0.0179827223927	
-0.0103062560651	0.271400337961	0.00196525999202	
-0.0127957992312	0.741512349695	0.0115438824483	
-0.0127504970217	0.0662228218196	0.00153888766213	
-0.0119867744098	0.477301451399	0.0050926103146	
-0.0111919565062	-0.0311314065039	0.00339011872553	
0.00683532640438	0.0564144812994	0.000328824127041	
0.00833255731315	-0.00995611344004	0.00188475275451	
0.00801824824841	0.707165304152	0.00826447471819	
0.000852376255404	0.0482880606418	0.00172576060927	
0.00643118215561	0.060242670579	0.000502335924465	
0.0064309541714	0.0187975911627	0.00217267482276	
0.00577139441026	0.257121473687	0.00608293067864	
0.00119093022344	0.144970454304	0.000744202413078	
0.00285175724619	-0.318214252697	0.0100362408371	
0.00334089031619	-0.145434163764	0.00465696292582	
-0.00836942590744	-0.122721038981	0.00537575895542	
-0.00932343929981	-0.370058187785	0.0105044729236	
-0.00651611036958	0.243047655423	0.00350958425439	
-0.00652622355809	0.138895359961	0.000558713855513	
0.00504266849783	-0.308530976517	0.00793600088657	
0.00504497992076	-0.167783208191	0.00575633457899	
0.00387459961848	-0.406777851229	0.0117939840692	
0.00470826647463	0.231318341045	0.00249892582381	
0.00779066661464	0.112456478488	0.000344125467337	
0.00786815200465	0.0362157339507	0.00145330157973	
0.00814020886639	0.634798820028	0.00756720469319	
0.00863164338766	0.428933011049	0.00669328813686	
0.00823989295138	-0.688280120109	0.0168214308055	
0.0108959821547	-0.0533094513127	0.00268098203161	
0.0112099462074	0.80972037621	0.0112785940685	
0.0110506713789	0.371164292326	0.00475331855105	
0.00952998557114	0.156873978311	0.000812922214146	
0.00925092705475	-0.183491663817	0.00603946276251	
0.0075442684029	0.525377160194	0.00565572473906	
0.00640730953261	-0.412768118322	0.0131245443814	
0.00703071182003	-0.701944117293	0.0177928810363	
0.00734325559522	-0.0616522697279	0.00499000491227	
0.00681963304693	0.314770931078	0.0020988345953	
0.00748500756993	-0.00436412352224	0.00168030375272	
0.012632729972	0.163413332752	0.000651214853571	
0.0113091693397	0.174893264752	0.00176643967382	
0.0108734338965	-0.268837816233	0.00768442632723	
0.0116436709967	0.0482649239859	0.00104800324792	
0.0119326448216	0.484822168353	0.00571277679757	
0.0118069698081	0.272660153992	0.00397140972847	
-0.0248267425432	0.584242576231	0.00982497314838	
-0.0260052808742	-0.0503435334207	0.00292092998632	
-0.0265817053905	0.166729809172	0.00251429050209	
-0.02996918371	-0.650967139743	0.0185604288921	
-0.0230202308219	0.207401272145	0.000694569168081	
-0.01788623844	0.192469707362	0.00331893967715	
-0.0177869310725	0.0557566252807	0.00154390547826	
-0.00201581439799	0.0925184045386	0.000678811542375	
-0.000959210919066	0.172502902455	0.00207504833001	
-0.0124130365221	0.49998613011	0.00607339965222	
-0.0122973120486	-0.0767432347027	0.00505863257916	
0.0439445982252	-0.367749200885	0.00885406556139	
0.0305177261319	-0.593698317611	0.0142506200378	
0.0290338629223	-0.064438475618	0.00384858342151	
0.0288078933501	-0.587546015613	0.0128571035636	
0.0285428289706	0.458079163801	0.00417595821717	
0.0298318438379	-0.542639209331	0.013900756827	
0.0358764642254	0.134117703329	0.000666609775528	
0.0670547841742	-0.215161464023	0.00825773332379	
0.0584173375109	0.430975681009	0.00527434920771	
0.0584506846463	-0.20189574862	0.00658790598176	
0.0588486778312	-0.00871481552696	0.00298075864199	
0.0491764249836	0.115631179767	0.000325762002548	
0.0490007774891	0.697523332613	0.0104897991557	
0.0473986504464	0.160009681585	0.00126336865475	
0.0451640826111	0.015352638223	0.00201255796514	
0.0447239656931	-0.0263439621437	0.00228759716466	
0.0448695619089	0.848491190337	0.00949181209519	
0.040537389379	0.615729240582	0.00730611159222	
0.0511794474499	-0.0152484521875	0.00226198572593	
0.0503131763314	-0.747876967743	0.0200314108537	
0.0493508078666	0.550856242538	0.00545346428998	
0.0492415932749	0.292811500878	0.00205308240215	
0.0461880767195	0.0907885892496	0.000997389224147	
0.0450297959065	0.154496726741	0.000541000157824	
0.0414731996913	0.621731991108	0.0116328384191	
0.043764164503	0.227308931523	0.00188797698887	
0.0448022813648	0.297925730913	0.00329792412849	
0.0442528298777	0.153961754165	0.00133167665206	
0.0466661754083	0.572850543611	0.00680608069577	
0.0428635098635	-0.000906887994908	0.00412238085344	
0.0412345896574	0.0643995183179	0.000588286573717	
0.0413320816473	-0.137743501508	0.00510841284369	
0.0433481512671	0.157558051055	0.00137120444125	
0.0454497143572	0.204497903328	0.00262487576739	
0.0472132428453	0.0588856204761	0.00103937473534	
0.047414696033	0.0394596388913	0.00132661524794	
0.0398301144194	-0.225076322975	0.00657033141339	
0.0398389075804	-6.14929005648e-05	0.00147766209711	
0.0396578943897	0.270557988173	0.00176642304865	
0.0385060684984	0.781958615121	0.00747432470123	
0.0399400992047	0.00673467570507	0.00388850155626	
0.0490329359576	-0.330956977863	0.0099220747263	
0.0424413678929	-0.188753938123	0.00862259565203	
0.0422388927997	0.683545913987	0.00767945644192	
0.0421517229382	0.211870288072	0.00265415927168	
0.0421551259696	0.175897388796	0.0022616487025	
0.042588310816	0.186971106871	0.00202729746809	
0.0379978326342	0.341238853146	0.00549637167214	
0.0386935120376	-0.304352537326	0.00914271282564	
0.0409816752377	0.501119374144	0.00767742749434	
0.0406672573239	-0.528293249566	0.0155430907817	
0.0411552916931	0.360674366213	0.00677805698774	
0.0404454566457	0.244239748508	0.00201513489545	
0.0424364869614	-0.380947558664	0.00929221345789	
0.0430955450694	0.242784073882	0.00230177151235	
0.0415555473465	0.0386471049918	0.00159421789006	
0.0423777542414	-0.414638986793	0.0121312876179	
0.0449729635529	0.064897612334	0.000519135146881	
0.0483423979028	0.377102257312	0.00411193896302	
0.0483637933974	-0.000672618910272	0.00164718063297	
0.0472903168977	-0.399020103488	0.0104952807957	
0.0471515738004	0.335740647656	0.00457838193616	
0.046951035408	0.0622837856396	0.00311153268299	
0.0468183946819	-0.356286586705	0.00974493870703	
0.0341755436876	0.649952676265	0.00983423864134	
0.0256650153523	-0.290083725147	0.00893848972272	
0.0250644168937	0.492321709278	0.00655540955006	
0.0229216182083	0.80404898584	0.012271694526	
0.0282830897755	0.0715949359284	0.0017558845188	
0.0286851979436	-0.31808290685	0.00978788062902	
0.0277453092281	-0.011177949979	0.00216017182576	
0.0272185717324	0.0213429633333	0.00324921006259	
0.0283983607169	0.529248789498	0.00590023980647	
0.0269634469462	-0.128681256893	0.00463544224709	
0.0284443033784	0.0658467193587	0.000465216063491	
0.0270649109539	0.145564936462	0.000511027866617	
0.0282892144553	-0.277245055094	0.00734827918702	
0.0317461897614	-0.455643338858	0.0129056809267	
0.0307795991318	0.237660820584	0.00231041529678	
0.0283650448303	-0.0926015974942	0.00371604308015	
0.0282366623116	-0.431623296776	0.0104810116887	
0.0302789276417	-0.0767356338825	0.00442687989312	
0.0221395416161	-0.109565339289	0.00375669088716	
0.0222093546965	0.532062794477	0.00663316656479	
0.0225658642616	-0.20191236087	0.00669015501547	
0.0225071121137	0.600101149848	0.00817575603474	
0.0230263359101	0.178245549487	0.00148624153119	
0.022735142576	-0.346224462361	0.00983970663506	
0.0229457799885	0.0314231933341	0.00281817868965	
0.0233709581564	-0.0268221496949	0.00385010672364	
0.0224042480546	0.118836389575	0.00216466255351	
0.0225062975929	-0.0715797567734	0.00341299864799	
0.0230975089819	-0.420393529336	0.0130480943207	
0.0230404338555	0.162405439706	0.000615744652811	
0.0226557609942	-0.6407014613	0.0178703552453	
0.0252807597141	0.138886016429	0.000441779264071	
0.0240716342915	0.477614340036	0.00577862390956	
0.029381981023	-0.415396616446	0.0120107647094	
0.0224738108049	-0.342511875315	0.0116016641616	
0.0218186731057	-0.776457079485	0.0220540621833	
0.0203342413976	-0.184989410702	0.00647844431647	
0.0205445570198	0.772836777512	0.00934641314705	
0.0202827041568	-0.461420822961	0.0133498093399	
0.0197715226286	0.105208439918	0.000564255387082	
0.0315827974608	-0.31014815506	0.00910506044782	
0.034367627443	-0.938032648461	0.0247631587444	
0.033732383665	0.363761189637	0.00469291101404	
0.0339794798142	-0.393523729489	0.0115884514401	
0.0425303422364	0.530554142278	0.00699401220942	
0.0403743579789	0.144068627477	0.000273036815413	
0.0407135591213	0.39181740121	0.00512108090874	
0.0334667192158	-0.465289733989	0.0119092555602	
0.0329881371641	0.065087404817	0.00252592517149	
0.0332261014927	-0.0742472854137	0.00328167116746	
0.0327789919818	-0.0925964995611	0.00517348093369	
0.031635996497	0.353496812997	0.00414966837372	
0.0376076510637	0.267642778393	0.00441286917445	
0.0345384690541	0.678639203357	0.00876370459822	
0.035869772701	-0.256041268335	0.00843875448559	
0.0326508499574	0.216916462713	0.00130961744666	
0.034401724985	0.227127697304	0.00246134041659	
0.0462647336592	0.445428949705	0.00525958331094	
0.0482366168774	0.0983235357866	0.00109552818377	
0.0597563854493	-0.749832595763	0.0196316736298	
0.0604182621923	0.69101384184	0.00933555219024	
0.0646704675301	0.565980337031	0.00667504718732	
0.0647196363916	0.0801874359018	0.00102670769208	
0.0638242768935	-0.164620885421	0.00600153526611	
0.0653686679634	0.409527268151	0.00535359711748	
0.0415998543401	-0.197917471336	0.00672541949365	
0.0411278167767	0.52752832622	0.00665706107006	
0.0459113594859	-0.0475858565756	0.00274399584537	
0.0480886225343	0.00463965415811	0.00216833782313	
0.0498444098808	0.0524004718097	0.000479604004531	
0.0356279543656	-0.280977516719	0.008493282123	
0.000959230104436	0.111899926255	0.000346822206538	
-0.00257525356723	-0.0315043474481	0.00154260576429	
0.00464596158694	0.176504099198	0.00155206149447	
0.00215758407638	-0.380932607595	0.0114093303261	
0.00716466804273	-0.323413993191	0.00729515791472	
0.00918122511308	0.655071949297	0.0085052437301	
0.00235918098247	-0.731225023831	0.0208051571316	
0.00695903411253	0.0382745870712	0.000538094348101	
0.00828015519276	-0.780131954428	0.0220570454465	
0.0087762561252	0.338493115919	0.0036440965121	
0.00816542206546	0.0519902961074	0.00155987455327	
0.00831573515547	0.464364994686	0.0065403604497	
0.0104491315556	-0.208051590639	0.0060053500116	
0.0390946702317	-0.424539869054	0.0137894111823	
0.0400436294095	-0.142597595178	0.00531652654361	
0.0403764098806	-0.167219668969	0.00637216922249	
0.0398818486018	-0.618585915371	0.0201875729042	
0.0287310270764	0.0232250296031	0.00219250194335	
0.0300714549387	-0.121084155428	0.00463846658835	
0.0323086301671	0.0539840059213	0.000340491371117	
0.023827456969	0.0614081095704	0.000524464603443	
0.0244738928656	0.0423177284371	0.00152617511721	
0.023117217135	0.0214807128715	0.00103673929671	
0.0231411005701	0.229882070746	0.00259538194227	
0.0287667300414	-0.280481466493	0.00844255571581	
0.0276359298065	-0.13543125126	0.00460325958229	
0.031399918289	-0.310145097378	0.0100931466434	
0.0377384772949	-0.247763304239	0.00723006120731	
0.0397661454367	0.23691653321	0.00271371562019	
0.0210663084222	0.0261460723951	0.00263539984119	
0.0215288428482	-0.0108915683105	0.00150092381579	
0.010904103706	0.928975209633	0.0117322103919	
0.0124892619966	-0.079993903599	0.00237076145983	
0.012100061428	-0.374962835624	0.0116932927302	
0.0120718407381	0.207651604978	0.00343815960441	
0.00839722877132	-0.0270122340144	0.000915592633225	
0.00854829633649	0.177804317114	0.00509327521189	
0.0092300635199	0.0185048694431	0.000525524461065	
0.0062223053079	0.322965207382	0.00500803375429	
0.00677991314503	-0.369494212957	0.0125539317416	
0.00686344287233	-0.329055455544	0.00832722342182	
0.0224955162206	-0.200032450212	0.00568929220088	
0.0208748647355	-0.154997939347	0.00544589460621	
0.0202718194661	-0.155791431015	0.00771993248283	
0.0144953356423	-0.526346691851	0.0136055872136	
0.0144981174383	-0.181700647782	0.00571178015281	
0.0144945329478	0.391297631868	0.00671929942668	
0.0143213748343	0.193631621873	0.00234032584105	
0.0127674244075	-0.358179259366	0.0118218775219	
0.011202030941	0.130335622589	0.000617077473773	
0.0128057629492	-0.787671134106	0.0223818487596	
0.0127791331493	-0.368374102743	0.0109753047743	
-0.00611522198234	0.499287383185	0.00573531012681	
0.0100688411107	0.304267562533	0.00302568262501	
0.00990970253766	0.0552686941174	0.000667541533086	
0.0150901556338	-0.394511270791	0.00969161696545	
0.015270273186	-0.253430147369	0.0106154397106	
0.01554124776	0.432411073494	0.00551360888333	
0.0108015778077	0.69226898828	0.00794999795106	
0.0347127045286	0.394772602	0.00662442087224	
0.0391377902138	0.551011050507	0.00795020932651	
0.0409083995849	-0.0975592096444	0.00356980378696	
0.0631091723128	0.299964847397	0.00421542990377	
0.0526738104886	0.315238190626	0.00322856771828	
0.0456376773584	0.301018996239	0.00434286006277	
0.0470830176699	-0.708721351241	0.0183088911782	
0.046912953048	0.144640085746	0.000695630228631	
0.048330321178	0.511059772892	0.00907007508583	
0.0450159268124	0.42832918279	0.00759054090614	
0.0363166607068	-0.396205137312	0.0113185198582	
0.0356922032014	0.371641649539	0.00445471381031	
0.0358581806362	-0.616205773126	0.0241777570742	
0.0341512505101	0.143927278187	0.00220604356249	
-0.0062278306207	-0.620272791133	0.0168436969005	
-0.00917485261725	0.524850394003	0.00821549778601	
-0.00899319135778	0.0986933214845	0.000610478472369	
-0.0045120000959	-0.144748269416	0.00545611017735	
-0.0112516997023	-0.426060754193	0.0126134419847	
-0.0127644436176	-0.305999968389	0.00839424819861	
-0.0129048525896	-0.254309387307	0.00820455561575	
-0.0195608321264	-0.501007213965	0.0131591275841	
-0.0244194463279	-0.430003775692	0.0110845686837	
-0.032969360825	-0.129447868498	0.00545751138278	
-0.0255866817811	0.680323193876	0.00908110558744	
-0.0328610444234	-0.151590146861	0.00534157642175	
-0.0252304508369	-0.0509699534606	0.00304166140815	
-0.0301242906119	-0.249614311058	0.00806505276512	
-0.029448725063	-0.0612487326297	0.00406509735297	
-0.0295056290605	-0.176084920594	0.00559475839701	
-0.0268925092447	0.50328693686	0.00582181235276	
-0.0458030038403	-0.0988172889058	0.00494249867091	
-0.0402342977439	0.243513977892	0.00263299045383	
-0.039513033091	0.505381221714	0.00988563403991	
-0.0491232324256	-0.473812068136	0.013188443486	
-0.0493896966251	0.748625615244	0.0109213662436	
-0.0484016067618	-0.427497776573	0.0112544144599	
-0.0439295051812	-0.11493579996	0.0062066958571	
-0.0436214138221	-0.377807273113	0.0100607776169	
-0.045235758001	-0.418367517228	0.0115179036667	
-0.0450241411042	0.000498685066407	0.00282751530641	
-0.0447939737926	0.42972746027	0.00378269998152	
-0.0385606729228	0.219957704679	0.00225938165634	
-0.0415190810316	-0.0615901107654	0.00285963128945	
-0.0430433770315	-0.0558197735202	0.00279291262588	
-0.0345033070272	-0.536723562635	0.0152109753137	
-0.0409823226367	-0.248653689886	0.00801701355097	
-0.0424610864823	0.375896039857	0.00458080755186	
-0.0429728755827	-0.3269725849	0.00888082674438	
-0.0349454637905	-0.228869816805	0.00588014763745	
-0.0437355670734	-0.377125095994	0.0105428334458	
-0.0467056270347	0.470937390089	0.00672692889272	
-0.0481372396022	0.323858591972	0.00377676381284	
-0.0531223671739	0.0712896758804	0.000406430102741	
-0.0536317775348	-0.344193481248	0.0116176612382	
-0.0541725011656	-0.286229788524	0.00936629350596	
-0.0477877405074	0.290678430178	0.00331924153229	
-0.0481546922448	-0.0803043394946	0.00290127646196	
-0.0819607392248	0.395508765688	0.00431485478822	
-0.0810088592246	-0.186057614462	0.00566507610339	
-0.0826441851596	-0.497306881286	0.0256196788731	
-0.0822390749736	-0.275854752388	0.0073792847724	
-0.0847011813702	-0.747206597338	0.0177418576114	
-0.078939254073	0.155121853415	0.00241762180147	
-0.0780005592945	-0.554750631547	0.0142221046932	
-0.0732356262272	0.259288039709	0.00268248574552	
-0.0729154837961	0.337608640857	0.00381854042438	
-0.0790629864354	0.0624740030401	0.000554047948633	
-0.0786093891922	-0.0426903680792	0.00278492320287	
-0.0787818599702	-0.173178111781	0.00489451454127	
-0.0783627400207	0.0659193035054	0.000270493370595	
-0.0772488106543	-0.244253412574	0.00879028435855	
-0.0748532231804	-0.0498210292379	0.00220754473074	
-0.0718603434075	0.662514470352	0.0098390435992	
-0.0723332827751	-0.273082984453	0.00816314197039	
-0.0766622020937	0.110610476561	0.000271992482157	
-0.0766875900318	0.0437479463357	0.00133074801422	
-0.0594267687862	-0.0498325113746	0.00352539462237	
-0.0575278580516	0.19296292934	0.000628453438004	
-0.0584971412741	0.26059940045	0.0017673805731	
-0.0601233223382	0.220966247616	0.00256461477521	
-0.0724884711767	-0.0107811227777	0.00191535159044	
-0.0726367233116	0.105779685983	0.00130774490001	
-0.0725688554489	-0.951269220567	0.0242482437197	
-0.0715203366591	0.321622630859	0.00521008357625	
-0.0803804590521	-0.201365397012	0.00659549428015	
-0.081779838447	-0.419590560043	0.0130147711575	
-0.0727527606542	-0.230528905436	0.00646061518224	
-0.0821581213348	-0.257687087166	0.00746969499959	
-0.0814278294033	0.102542723747	0.000828676188057	
-0.0874072605236	0.041805633604	0.00122982172365	
-0.0867144347498	-0.0949865827639	0.00327083241801	
-0.0863475922337	0.104404487107	0.000591877885903	
-0.0864068083745	-0.837981566731	0.0229194543427	
-0.0850393208568	0.684140940097	0.00997373130249	
-0.0842483756172	-0.493155807088	0.013352180141	
-0.0818300115855	-0.864179156591	0.0232387319269	
-0.0930148643887	-0.876505195703	0.0226869137325	
-0.0926652383685	0.578880813644	0.00752670000187	
-0.0932373575162	0.277122880325	0.0031532242115	
-0.0938576604687	-0.168024325894	0.00556933926158	
-0.0957412718395	-0.273955258816	0.00780977071278	
-0.0957242233748	0.182203621535	0.00120434886149	
-0.0898362386927	-0.197976113533	0.00743586901163	
-0.0861671088018	0.40463211712	0.00461882155045	
-0.0873336675598	-0.517178867537	0.015501369341	
-0.0950109212488	-0.196834413414	0.00655933152479	
-0.0879306129466	0.557849320651	0.00715308798267	
-0.0809171412899	0.497373658802	0.00691481162083	
-0.0782203831564	0.681395508999	0.00913921202279	
-0.0800279356182	-0.0340285025629	0.00307497123947	
-0.0839216308808	-0.0363115625454	0.00296841802326	
-0.0539461465104	-0.041911263017	0.00421331832773	
-0.0583075869918	-0.465520149868	0.0134434144165	
-0.0460566269525	0.450835899775	0.00579983756734	
-0.0505253292531	-0.384675707059	0.0105907848694	
-0.0254056521839	0.572574059615	0.00771385725721	
-0.0276056061884	0.366837630659	0.00355749847257	
-0.0161863442448	-0.0257942681037	0.0032066076818	
-0.0360707156289	0.193877963587	0.000946147616287	
-0.0435440392783	-0.152949522935	0.0065703297409	
-0.0337592707689	-0.0290980584826	0.00167741664183	
-0.0313235593376	-0.495097521692	0.0125315921483	
-0.0272844058555	0.48705423112	0.00624455315187	
-0.0201066812684	0.767110909659	0.0103193748974	
-0.0183925335541	0.387781780275	0.00407257891021	
-0.0145020510533	0.0178648951823	0.00160425569584	
-0.0156703483269	0.269972660192	0.00189043935808	
-0.0156622351233	0.0979869728189	0.000445826328825	
-0.0156507104907	0.190241063296	0.00323770384887	
-0.0138027241396	0.310580199819	0.00485506900493	
-0.00842829035222	0.0288118051779	0.00156473255402	
0.0110754775334	-0.156645486258	0.0047750056664	
0.0132626393647	-0.13385091607	0.00500256941073	
-0.0048179991443	-0.504799489932	0.0130694734679	
-0.0199667781467	0.544303715548	0.0059382199923	
-0.0199086518196	-0.147933088339	0.00587435283414	
-0.0146550899877	0.322196926797	0.00347454022282	
-0.0126595005832	-0.474436236237	0.0137400018968	
-0.0125184111244	0.0740223038058	0.00113945065224	
-0.0207008173359	0.2935832142	0.00194251131126	
-0.0318611517339	-0.283578286527	0.00795200614085	
-0.0395441835611	-0.396445620309	0.0110223295087	
-0.0440519389451	0.34542413981	0.00315876457786	
-0.0487878742579	0.217918696646	0.00154442980405	
-0.0522659890041	0.18640003807	0.00167006994959	
-0.0545619811315	0.591179039179	0.00764750645073	
-0.0664279934263	0.359147879956	0.00385531229044	
-0.0710911992469	-0.377596252731	0.0127874318785	
-0.071831265755	-0.492487283725	0.0142859041735	
-0.0699895267316	0.283962688773	0.00278884981554	
-0.103635315799	-0.513146871209	0.0136155413985	
-0.0898327851486	0.109805372318	0.000825884646678	
-0.0869142265394	-0.157251127887	0.006463963775	
-0.0869164051418	0.0751346093636	0.00110261075948	
-0.083266385689	-0.174046315709	0.00651084861432	
-0.0859635931047	-0.153185989394	0.00591251152988	
-0.0856457736438	0.130601026173	0.000925584140896	
-0.0882553771979	0.10325310123	0.000713484709913	
-0.0886022616876	-0.117702036552	0.00595637639343	
-0.089523054728	-0.0311411194017	0.00387825201897	
-0.0893215549487	0.355130780909	0.00503091242122	
-0.089210672009	-0.0478712314641	0.00294386172228	
-0.0892025735061	-0.30922615574	0.00849322754423	
-0.0877989480209	-0.104562489811	0.00315574294955	
-0.0863813828569	0.187396082546	0.00294426649269	
-0.0867502809786	0.214706002267	0.00213229919669	
-0.0837750462431	-0.00637016958959	0.00276317039896	
-0.0719243589108	0.270864953704	0.00257627098603	
-0.0725565345781	0.216630941993	0.00238268958284	
-0.0715275368577	-0.0248774355408	0.00252429620696	
-0.073540036771	0.795591767864	0.0131544928811	
-0.0747558889489	-0.166488767625	0.00501765238324	
-0.0800531239524	-0.411191726459	0.0117467966203	
-0.0747866280103	0.434001037057	0.00606517768898	
-0.0728217330902	0.369749171231	0.00687523083661	
-0.0772531936726	0.51323581743	0.0059359911209	
-0.0908460118038	-0.0834417182884	0.00308429815229	
-0.0898473353593	-0.237058541519	0.010056615537	
-0.0831853936486	0.662071130328	0.00811443489158	
-0.0846720659707	-0.462991067987	0.0128062823557	
-0.0877862709782	0.327633521183	0.00341759039313	
-0.0847986492654	-0.169567381391	0.0051550280205	
-0.0750084473042	0.432950488335	0.00724065286134	
-0.0692577684135	-0.342657477162	0.0094621266878	
-0.0683001106419	-0.0604790259056	0.00278740830163	
-0.0736593485578	0.340968539191	0.00507394683126	
-0.081970355496	-0.252476410055	0.0106411582508	
-0.0833943080589	-0.1698230017	0.00480410794056	
-0.193008742227	0.472192775173	0.00555077515215	
-0.1817263798	-0.529774444824	0.0185069810817	
-0.175167729045	0.211009934497	0.00192349647309	
-0.167450422947	-0.517986695672	0.0135035028938	
-0.16997782052	0.188374159172	0.00266286689535	
-0.171721185468	0.345516281444	0.00428939563011	
-0.172926804851	0.13797952178	0.00111284201992	
-0.170891198678	0.21007075017	0.00317441735229	
-0.171964207446	0.109309625064	0.000682599925066	
-0.176710555343	0.06502945136	0.000505844722565	
-0.180424630226	0.235197388571	0.002508188831	
-0.177768624133	-0.000670862545802	0.00198173142637	
-0.176915490362	0.601775648224	0.00557105064791	
-0.170560185799	-0.215573280633	0.00700813816389	
-0.170504144964	-0.482828420016	0.0120218619134	
-0.172562791717	-0.400898360131	0.0107297634001	
-0.172498530837	-0.0218646709044	0.00146949729511	
-0.173473007491	-0.761301833034	0.020008818953	
-0.178717075576	-0.19113101498	0.00577251009541	
-0.173670025721	-0.0737763535681	0.00506630607455	
-0.165669386617	0.212806755751	0.000687334886345	
-0.157368119268	0.0701072162403	0.00130567571464	
-0.154333508255	0.341770643918	0.00458516472239	
-0.128651154369	0.239838038122	0.00242871855393	
-0.13984760759	0.214573924029	0.0011087681437	
-0.135879684957	-0.817530557432	0.0212593103134	
-0.135441869101	0.470220442707	0.00772524904119	
-0.135366852766	0.0895441929584	0.000775130236084	
-0.134598676006	0.438203924856	0.00389832657507	
-0.13344606873	1.15588649653	0.0140050899561	
-0.129337172086	0.469249625711	0.00463427749047	
-0.127986696872	0.679780996554	0.00740775647413	
-0.126989767113	-0.265491709355	0.00779051285055	
-0.127016519205	-0.289518356661	0.00879832359227	
-0.123529841554	-0.411957369221	0.00997440348633	
-0.119136508869	0.247915681972	0.00160633949406	
-0.122088946256	-0.179422382844	0.00573243335053	
-0.121414466696	-0.237243643135	0.00760450548759	
-0.120501136195	-0.331339038641	0.00889600450252	
-0.120506562995	0.317419088004	0.00377406365309	
-0.111354469907	-0.127235013806	0.00519640791445	
-0.113511067802	-0.352183521905	0.0105338848498	
-0.11311378757	-0.104658497387	0.00475865876303	
-0.114341856363	-0.622660527979	0.0178278939326	
-0.112208428829	-0.0558357726541	0.00325040129075	
-0.0855361677181	-0.0056446844396	0.00148489174079	
-0.0785158283146	0.427195097188	0.00458033708624	
-0.0790386251585	-0.31220372565	0.00951039234967	
-0.0618506542833	-0.0538061553976	0.00408981295652	
-0.0608955297568	-0.39262537567	0.0121480309216	
-0.0651539347024	-0.531700977158	0.0145294598576	
-0.068729593226	-0.128567900476	0.00503450303032	
-0.0772917966585	0.0896692652058	0.00127100224246	
-0.0758921648249	0.648433891566	0.00787280785289	
-0.071093824941	-0.424194982815	0.0122272327274	
-0.0709477356077	-0.229554154453	0.00697059518068	
-0.067963043415	0.431769385829	0.00420770802475	
-0.0643028495983	0.961214919025	0.020909039093	
-0.0565332109562	0.326362637852	0.00303659402373	
-0.056653384693	0.282252257936	0.00201111447485	
-0.0590458596705	0.2682621083	0.00255962597933	
-0.0568171938826	-0.00452633581654	0.00265290826192	
-0.0537628294681	0.0929308038697	0.000894665129148	
-0.053966300193	-0.355112904998	0.00860281002972	
-0.054292465132	-0.237798124931	0.00803008524446	
-0.0535244621947	-0.10005017058	0.0052708378759	
-0.0515127458649	-0.0281995736322	0.00330304098431	
-0.0363431883457	0.824270938508	0.0100166119672	
-0.0293175222804	0.034876994159	0.00128908904236	
-0.0176751318998	0.374827606916	0.00565868632588	
-0.0177308341839	0.209377612704	0.0027324023977	
-0.0154699527031	-0.229111061615	0.00670025763917	
-0.0158935249588	-0.397961479497	0.0116759023821	
-0.0089331518013	0.374051452548	0.00596514751955	
-0.00931173736106	-0.234222598798	0.00791392966949	
-0.0280973848911	0.674905772919	0.00890828146605	
-0.0278192509242	0.0170510688859	0.00234694173368	
-0.0292075019657	0.436257200601	0.00726454693183	
-0.0309752112342	-0.0747436556753	0.00302678348004	
-0.0410010349363	-0.920556524827	0.0280201720098	
-0.0443714175865	0.400175218539	0.00468606865405	
-0.0429486658593	0.187196375358	0.000491715310519	
-0.0413001225759	0.319607974763	0.00282608051742	
-0.0417307906336	-0.242692565382	0.0081852026429	
-0.0416173283728	0.371559271865	0.00479676061292	
-0.0450655710179	0.430801768647	0.00442971649653	
-0.043697419035	-0.319200395242	0.00995644039488	
-0.0467005836437	-0.0558144423983	0.00254197150957	
-0.0471255643659	-0.05125248891	0.00350139291343	
-0.0505623273806	0.0235884484369	0.00314779716892	
-0.0597434602117	0.0666315478578	0.00073686394073	
-0.0601746785523	0.508582162276	0.00622298864469	
-0.0452537039395	0.606419708284	0.00932186165317	
-0.0445414431977	0.185941508434	0.00190399698929	
-0.0436804584073	0.688588266746	0.011933781697	
-0.0424948953857	-0.338878090237	0.0111973134282	
-0.0408369769672	0.183601852862	0.00154997608738	
-0.0383015243163	-0.0935299788415	0.00391520648504	
-0.0406424002308	0.503463815591	0.00688484268216	
-0.025540735252	0.0814838505713	0.000571208291004	
-0.0120220817861	0.117255684336	0.000856084197958	
-0.0130208976416	0.0738621029251	0.000706649316521	
-0.00980853705378	-0.271033277767	0.0083504461337	
-0.010428074196	-0.604940899565	0.0164484825648	
-0.00980001192277	0.133586833027	0.00181573191714	
-0.00979637600327	0.227910469913	0.00341154193295	
-0.00835146953858	-0.0299487973518	0.00242006492061	
0.00123638623465	0.489979575766	0.00747014035045	
-0.000593436259854	-0.169486195251	0.00470769520757	
0.00622346729378	-0.17857509323	0.00756811849667	
0.00972783393948	0.219402873761	0.000352042411903	
0.0100508482487	0.642636310452	0.00832952695011	
0.0122333106937	0.375555193369	0.00463202671838	
0.0284170569714	-0.112789005484	0.00571825895735	
0.0266249516725	0.103731513685	0.00157262179884	
0.0257022317434	-0.598326490851	0.0150407572336	
0.025438724341	-0.529289118366	0.0158471742427	
0.0300164880103	-0.0378938831007	0.00211621948812	
0.031628632713	-0.0950339278124	0.00355591386033	
0.0286797110501	0.181602552818	0.00156025070544	
0.0308042046109	0.0351090519478	0.000807269238058	
0.0297641266378	-0.0288137799861	0.00211167984066	
0.0289766951303	0.4356007921	0.00560806377864	
0.0251402313019	-0.375618431249	0.00909573782441	
0.0155748914124	-0.562848034793	0.0146556614235	
0.0148290332439	-0.874534971801	0.0254662975512	
0.0154933322451	-0.404565519315	0.0141144256479	
0.0160549129174	0.232478034815	0.00210525875167	
0.0186493472199	-0.671478062266	0.0182033843111	
0.0233454421536	0.143603380464	0.000304677646109	
0.0231036673035	0.281721164154	0.00408654288275	
0.0176319500293	-0.426891388691	0.0141174718872	
0.0175340693331	0.0355318943093	0.00241541844006	
0.0176289836252	0.320163803394	0.00533467496948	
0.0173572054209	-0.0416730063434	0.0039917834974	
0.016188701421	-0.560456506882	0.0174021733294	
0.0138085521071	-0.314591509061	0.00935456075815	
0.0138025218768	-0.348837859548	0.0104135268332	
0.0137743915674	0.483950634605	0.00773443362013	
0.0121294541348	-0.783128523906	0.0215494097251	
0.0121433040652	-0.199883036948	0.00622904337827	
0.0110689643216	0.0531822948553	0.00141692009732	
0.00861738607794	-0.0897001526106	0.00394207025741	
0.00883631609714	0.00263364035946	0.00150342707395	
0.00829179001218	0.479692230981	0.00795317759115	
0.00922547752093	-0.366103212613	0.0106014132417	
0.00912466556368	-0.00204759804722	0.00309714917254	
0.0162834621355	0.311723865052	0.00670088290193	
0.0129568401629	0.336075473156	0.00577039840119	
0.013525077608	-0.275853552414	0.0101056404723	
0.00615143043384	-0.108063486671	0.0043949769352	
0.00552100967107	0.589641678804	0.00863908081779	
0.00675971872929	0.571949349173	0.00868791412248	
0.00219891068358	-0.174392085056	0.00553236841202	
0.000440587480516	0.143631392616	0.00116270906826	
0.000145427193307	-0.00571761997482	0.00139654166675	
0.00231320666788	0.460431329181	0.00793445115427	
-0.0040293406895	-0.102450580533	0.0039549669665	
-0.0034330904751	0.0978931901072	0.00149487068695	
-0.00297250108577	0.117655415794	0.00122052436911	
-0.00278824570577	0.0177134776851	0.00194449374005	
-0.00326545075245	0.397979083553	0.0039166405286	
-0.000951508634226	0.846859870726	0.010147172711	
0.00355017458318	0.248382488771	0.00352527200882	
0.00295506323602	-0.38093436407	0.0120273041555	
-0.000941507420511	-0.152370966055	0.00534499941583	
0.00342429862819	0.305861929147	0.00469084576663	
0.0197473056333	-0.165450342477	0.0050930978604	
0.0176876756133	0.0222637435121	0.0022814792825	
0.019282167606	0.577361038272	0.00805429782465	
0.0193423784818	-0.376487117319	0.0118558512081	
0.0190010975565	0.150131316337	0.000752059829769	
0.0200948214475	-0.794957672583	0.0197508358088	
0.0196499210389	-0.109719487432	0.00537750303597	
0.0173104122997	-0.0690396323722	0.00427655177142	
0.0193784779754	0.118297406882	0.00112678855139	
0.0193278834543	0.328430243871	0.00433721581144	
0.0110369954071	0.547051284628	0.0102338012463	
0.0185784613765	0.147837643874	0.00104816198972	
0.019079117665	0.131889528732	0.00108733650736	
0.0198604368004	-0.232768290219	0.00780696490002	
0.0193198023174	-0.709179013045	0.0176432424682	
0.0145385384441	-0.407123627272	0.0137076181374	
0.00887316734146	0.120837861332	0.00073887080185	
0.00893363311748	0.611243530485	0.00691074789821	
0.00872450486712	0.568640145784	0.00783698621129	
0.00222619055213	0.597221539542	0.00847626745632	
-0.00339191230496	0.267283077127	0.00273159080316	
-0.00493397518505	0.0116296307681	0.0019635098544	
-0.0187845784157	0.451332018473	0.00802849170181	
-0.0125526498614	0.203560098598	0.00129900874829	
-0.00643113651545	0.542288273863	0.00773936520245	
-0.00755218370191	-0.379872425041	0.00974694866515	
-0.0117875664871	-0.292866892905	0.0114764440136	
-0.0236958194482	-0.282828545114	0.00945690162518	
-0.0231554571366	0.0900091750309	0.00139997576846	
-0.0199474089016	0.308511459216	0.00463950877756	
-0.0194389789957	-0.511482429745	0.0136319911185	
-0.0142484544341	-0.722195002913	0.0197070384942	
-0.0131023679733	0.150263153245	0.00146623949882	
-0.0147299732591	-0.0737549749049	0.00257446937023	
-0.0176504178642	0.216089949278	0.0032566500823	
-0.0174719584829	-0.189005371703	0.00576175786829	
-0.0197480344329	-0.32668104731	0.0102412377946	
-0.0196544259638	-0.3056233273	0.00848275408626	
-0.0170214732085	-0.537358373642	0.0145008376879	
-0.0605494087613	-0.104922012858	0.00322849419067	
-0.0595899042059	0.112929389665	0.00167456329222	
-0.0595774114353	0.00698084871518	0.0012910613138	
-0.0736562076034	-0.0770112703278	0.0037168525571	
-0.0719781110807	0.0676846582456	0.0010177855959	
-0.076985766205	-0.0940955897457	0.00320910107605	
-0.0765968890546	-0.305930688501	0.00921138008805	
-0.0795449901635	-0.227671714958	0.00948436227916	
-0.0868473420081	-0.610205841664	0.0247810879328	
-0.0950839597682	-0.309773024313	0.00828853557386	
-0.0982634619232	-0.107514970353	0.00370271277594	
-0.0985153483132	0.257046110165	0.00216666442072	
-0.100701842186	-0.0347482245609	0.00310359704079	
-0.100760343364	0.0898970668273	0.000683553602929	
-0.0999977133335	0.159935183223	0.00102230067411	
-0.101094154549	0.477490895631	0.0066566087862	
-0.101087835169	-0.0588279800136	0.00268523058735	
-0.106866945889	-0.141065702947	0.0051436178834	
-0.077841331176	0.418185141484	0.00534665689939	
-0.0774893082987	-0.605026469088	0.0163096808841	
-0.0766038885804	-0.574825071238	0.0149700216275	
-0.0792867650701	0.0615054988107	0.000597130755732	
-0.0787727555846	-0.872478463975	0.0211959945182	
-0.081345021724	-0.0530670448954	0.00409971216818	
-0.0785958328061	0.974033113035	0.0119433268689	
-0.0807396399446	0.133117423909	0.00056895507864	
-0.0920741978334	-0.279544658966	0.00880052752012	
-0.0933229967745	-0.333834739039	0.00954403432153	
-0.101727307019	-0.551696035601	0.0168732217225	
-0.0815258979801	0.0652908513633	0.000959832126719	
-0.0658663651063	0.323842721186	0.00299089659994	
-0.0660128351244	0.413105932977	0.00452989656784	
-0.0669476630081	0.859550809994	0.0117472118275	
-0.04484213131	-0.293084216344	0.0106802159034	
-0.0453553808351	0.358778483049	0.00385353484442	
-0.0455131043698	0.272915870147	0.00296281946555	
-0.0516431547597	0.589876519786	0.00809102273817	
-0.0497031093026	-0.192553233456	0.00765415352374	
-0.0458047307586	-0.241081093942	0.00859710179212	
-0.0458344834912	-0.802920158015	0.0193608605321	
-0.0437345008773	-0.0472207330753	0.00291225199562	
-0.035564734771	-0.285070331838	0.00908551348838	
-0.0470946140605	0.374663026666	0.00473688176572	
-0.0465895046339	0.696608147454	0.00709609771922	
-0.0217397769028	0.506886257708	0.00777523160059	
-0.0167783749611	0.124495286129	0.000309815005594	
-0.0166709825998	-0.135463890006	0.00472760726498	
-0.0161568970604	0.1171628372	0.000367044472959	
-0.014524394733	0.141881683167	0.00149902621575	
-0.014890940867	0.532659121711	0.00884080456804	
-0.0103662180464	0.712908659997	0.00972097588211	
-0.0588252040268	0.503033103167	0.00869016283933	
-0.0645149787183	0.266225623865	0.00335432044793	
-0.0664660970728	-0.424169184372	0.0116936082042	
-0.0700200160182	-1.03332026638	0.0249839292978	
-0.0743095031688	0.0852458588139	0.000427098908097	
-0.0741661103595	0.115581646244	0.000338909647762	
-0.0749049324319	-0.635597130603	0.0173155380401	
-0.0758091005536	0.041784582365	0.00133189747904	
-0.0766132250579	-0.177778968956	0.00657868493289	
-0.0766635681833	0.374604038227	0.00450013232978	
-0.0766935246213	0.410577913324	0.00479275242199	
-0.084435013009	-0.0699216966311	0.00301741813501	
-0.0908087744988	-0.608377091879	0.0172496906283	
-0.0866970819491	0.133244469893	0.00121711181121	
-0.0848594527028	0.175629773958	0.0015050024736	
-0.0965764314874	0.382187926109	0.00476159225176	
-0.105351915524	0.409418678428	0.00863288175964	
-0.106205146691	-0.0565019694459	0.00491930307699	
-0.107891609825	-0.204945963844	0.00605086937012	
-0.107765165149	0.0578831386975	0.00149562495129	
-0.108631892905	0.123674838376	0.000394207191276	
-0.113421889172	-0.742470909637	0.0218546232078	
-0.114310473979	0.587607793416	0.00896088003361	
-0.114337109347	0.752829568274	0.0104490177427	
-0.110706539039	-0.704913952321	0.0233901262567	
-0.108740092418	0.418389704339	0.00633974168352	
-0.186626149834	0.0684847789409	0.00169515869663	
-0.190947256054	-0.0419039840162	0.0012170901052	
-0.182106927162	-0.365585729964	0.0094236005371	
-0.191075181956	-0.384274694545	0.011403703962	
-0.188684857183	-0.296013866824	0.0101962630231	
-0.19717668494	0.760937313903	0.01092347146	
-0.196859414435	0.946254751112	0.0133221183633	
-0.196332601996	-0.114380342134	0.00484770208058	
-0.205510863687	-0.195626985573	0.00532749770417	
-0.20551155915	0.221325169039	0.002906380479	
-0.2057766891	-0.0992579564051	0.00384758274702	
-0.200193440923	0.211012754646	0.004105998719	
-0.194034497768	-0.314289798976	0.0105816462731	
-0.187494946761	-0.189385471797	0.00548511728536	
-0.185795404371	0.00175849988351	0.00141069151712	
-0.169411633034	-0.443571781908	0.0112914995586	
-0.169745573186	0.805076037688	0.0109364783735	
-0.164141948911	-0.0112882502039	0.00277626599984	
-0.172012231703	0.0767949846518	0.000587633948946	
-0.171928329981	0.432373456797	0.00468723528853	
-0.176569594195	0.329588587316	0.00462080777505	
-0.168758390851	-0.233158690551	0.0109116209178	
-0.1686452547	-0.139962900557	0.00549089877642	
-0.153544454439	0.0880061054623	0.00058942924897	
-0.151263693753	-0.843390011865	0.0233265870097	
-0.148498533745	0.214282278003	0.00313361487005	
-0.147534984822	-0.543726674307	0.0156583616472	
-0.143509965999	0.250618031035	0.00354873204124	
-0.149422209559	0.129352503057	0.00240391447656	
-0.157814552774	0.138964123384	0.00110208889539	
-0.158560503511	-0.599025728332	0.0163258695271	
-0.147722363835	0.751104892592	0.0130033032073	
-0.115596856977	0.158454620518	0.000513878551218	
-0.1521758817	0.390372774762	0.00626244732882	
-0.151035785882	0.457740358816	0.00569473275536	
-0.138347828483	-0.278248816102	0.00848895385858	
-0.145799308346	0.112419360015	0.000368820805604	
-0.144190957081	-0.0747040957866	0.00340054882724	
-0.143842133319	0.392119312852	0.00453242652902	
-0.14575114944	0.327842067234	0.00365975710094	
-0.164275005894	-0.101469261659	0.00377853187858	
-0.153254628311	-0.14807052198	0.00431326192086	
-0.157857821897	-0.309940072719	0.0081317981159	
-0.160123916506	0.445002264897	0.00760566216847	
-0.156184577354	0.672930327612	0.0100982518082	
-0.14550832025	0.173045578132	0.00072380916688	
-0.145838171942	0.471929645571	0.00894058236371	
-0.134618765812	-0.401266205818	0.0116534160625	
-0.140661952578	-0.166529907379	0.00579216593217	
-0.144848690223	-0.32048491232	0.0115466554886	
-0.140892868831	0.239077889258	0.00411017284808	
-0.14954282241	-0.345322839405	0.0126521064876	
-0.145627387377	-0.0780525385683	0.00314508711291	
-0.143693998148	-0.1680734072	0.00457455427412	
-0.1353743182	0.161243803446	0.00260670932762	
-0.131532268966	-0.177287448021	0.00575045347628	
-0.135936987832	-0.300314682159	0.00891657370495	
-0.135481234297	0.1291467865	0.000784713660612	
-0.134789964045	0.928035559175	0.0116059955483	
-0.134428393036	-0.378253535205	0.0132987891608	
-0.142225490313	0.594820108908	0.0081888922537	
-0.141433299672	-0.0495337108525	0.00478195222254	
-0.1445431021	0.23363205881	0.0029163639144	
-0.144675784108	0.284550284965	0.00429393924222	
-0.143194847412	0.0586252692423	0.000884749300172	
-0.140265065504	0.0643839077537	0.000845243821931	
-0.140220270183	0.0509655994531	0.00051495894642	
-0.15125218061	0.486331198553	0.00580546350425	
-0.156100699094	0.454002618761	0.00605365617923	
-0.156267398316	0.48901973403	0.0069482309196	
-0.156168692042	0.128497959678	0.000511125416745	
-0.14313627497	-0.16047647085	0.00584742141181	
-0.144846832569	-0.212107019069	0.00712759291101	
-0.150830680437	-0.108132277797	0.00399213146845	
-0.152736039926	-1.02079135718	0.0256979300422	
-0.145730393961	0.414027096071	0.0063306646912	
-0.146499673727	0.242832726148	0.00241453008476	
-0.14659904395	-0.291795592718	0.00846013540319	
-0.144784423015	-0.0602656341752	0.00265217401124	
-0.148044157004	0.0595503671275	0.000454019720172	
-0.148089728309	0.195394703008	0.00180286192495	
-0.21568372054	-0.202457580463	0.00732516414104	
-0.206721572	0.122973290724	0.00169971678586	
-0.213418744002	0.585622156824	0.00746968339232	
-0.213326263786	-0.0975888168738	0.00344950603838	
-0.212923799027	-0.218036112402	0.007752148885	
-0.214326971553	0.411404342943	0.00636924799321	
-0.207946030177	-0.161675065763	0.00489701626717	
-0.203069457392	0.656226095808	0.0125806345345	
-0.202048692433	-0.138857720979	0.00527439508841	
-0.199839004738	0.0573611280201	0.00115719330058	
-0.201339985354	0.529052158069	0.0122746443854	
-0.198136723621	-0.104912940816	0.00396407502752	
-0.199808351199	-0.119561911298	0.00500669623753	
-0.198381005301	0.427895539002	0.00607363316226	
-0.203135730349	-0.119083746919	0.00371622746471	
-0.195397803435	-0.0799369327781	0.00409898476665	
-0.190777356003	0.606046782791	0.0092396579803	
-0.194904631581	0.204874888897	0.00107763128454	
-0.203623063427	0.102107448392	0.00033106978313	
-0.210257619796	-0.189534110741	0.00680672615786	
-0.210458596543	-0.177641753522	0.00587252554991	
-0.209838000431	0.267544839241	0.00360640705622	
-0.220142238007	0.234231131986	0.00349941793108	
-0.219153926833	-0.0424276277733	0.00304812102892	
-0.220074810193	-0.149504480715	0.00429570031713	
-0.219703454889	0.00345559603624	0.00168397702236	
-0.206258846705	0.0866114516838	0.000537470228407	
-0.211703993488	-0.122652501865	0.00444131946033	
-0.201546661327	0.196913845139	0.00138811180801	
-0.197933848094	0.145790428969	0.00149406747525	
-0.195980819937	0.661947190206	0.00825246868806	
-0.199498419692	0.372558335778	0.00434242275564	
-0.191185663672	0.0305788377819	0.00158595824574	
-0.19892779215	-0.663071059935	0.0184722688577	
-0.197726441424	0.299475984428	0.00541920029736	
-0.187643072321	0.103005152646	0.00305757804572	
-0.194138801105	-0.396385172165	0.011603581934	
-0.193011780555	0.352470486153	0.0075245500068	
-0.193127279298	-0.011033753126	0.00271454295171	
-0.189731442034	-0.144562957967	0.00497423999808	
-0.178088789733	-0.181075515725	0.00528976920889	
-0.178950782497	0.215660793217	0.00119806650204	
-0.177344990102	-0.239998979593	0.00835511479696	
-0.165404267479	-0.00359611996148	0.00257109763936	
-0.166272018977	-0.130425411755	0.00529982315106	
-0.16364217934	0.176605521449	0.00132459298986	
-0.149884472948	0.220002069181	0.00299753500506	
-0.142195552658	0.151609012824	0.000228805319444	
-0.124266687368	-0.575653989554	0.0167644028457	
-0.124702190801	-0.897706717184	0.0201196750894	
-0.123550229962	-0.564521705426	0.0172088357606	
-0.119434709528	0.249266223789	0.00543354652497	
-0.110019853053	-1.18796788793	0.0316420768964	
-0.119170304602	-0.548744938076	0.013890429423	
-0.110352633272	0.189523692214	0.00144083824077	
-0.108626143219	0.052482873788	0.00051861225165	
-0.107748742434	0.0907974646955	0.00131020171764	
-0.108332980618	-0.18655635841	0.00483357726447	
-0.109421403624	0.271402074904	0.00508254573565	
-0.116778435992	0.788167853164	0.0124700036019	
-0.11581275317	-0.0957242787776	0.00310945782905	
-0.116262943158	-0.608021882715	0.0253907665608	
-0.120732532074	0.558514240707	0.0101504114983	
-0.111795935631	0.184907983175	0.00195349320938	
-0.108277381294	-0.112283952682	0.00387274323002	
-0.107392714497	0.629872840025	0.010204252274	
-0.107701576728	-0.106815330634	0.00459574187233	
-0.110918592934	-0.466592400225	0.0125745291457	
-0.112397543273	-0.121051779314	0.00464412391304	
-0.113271812955	0.313932696732	0.00395154912219	
-0.112941616573	0.468199810402	0.005586597322	
-0.113453105169	0.266312489621	0.0035258799201	
-0.122700828545	0.321871641412	0.00424874368055	
-0.134233092838	0.051796036088	0.00048037498719	
-0.133938710455	0.139637971479	0.000285580191058	
-0.139732910004	-0.411558243572	0.0130001976081	
-0.134892671911	0.668839162617	0.0108874356347	
-0.146032555341	0.745546165952	0.00979264490948	
-0.146023105862	0.493592079432	0.00619914074243	
-0.218114810602	-0.39769090468	0.0133468433696	
-0.218116234638	0.229996563692	0.00223598336774	
-0.214128921496	-0.197901133344	0.00585483302391	
-0.213701410617	-0.206711599979	0.00748681729044	
-0.192962064491	-0.350655836473	0.0151759808026	
-0.193021487244	-0.0548880281807	0.00427940534443	
-0.199372415311	0.120893298166	0.000238328491454	
-0.20324546712	0.413471718516	0.00537823083492	
-0.202122256341	-0.0575979013293	0.00402319639757	
-0.196846762845	0.252914307708	0.0031520493942	
-0.200160779511	-0.658410261519	0.0174788025328	
-0.203521332556	-0.895795946895	0.0233883874018	
-0.200311473944	0.00707744363404	0.00139809252846	
-0.203215945312	-0.11152504192	0.00555495785416	
-0.203320624821	0.48220129961	0.0077310792984	
-0.192590359719	0.948341561951	0.0134342262131	
-0.19298231773	-0.347621619214	0.00911589223196	
-0.193432829447	-0.0158698153627	0.00252381860384	
-0.193322581528	-0.11580728306	0.00417260592055	
-0.188578670802	0.196437150002	0.00361251629446	
-0.187346238899	-0.11878238698	0.00491154142528	
-0.211001420053	0.935269137142	0.012705861236	
-0.214827333464	0.305851089492	0.00346797811313	
-0.20459432364	0.219985295772	0.00347259741808	
-0.197644739782	0.345473086077	0.0062625202254	
-0.210378080202	0.000689086079202	0.00216504838065	
-0.208859988663	0.736943174332	0.00829458936051	
-0.20299840611	-0.349232496041	0.0131512884085	
-0.202145267206	0.191255047286	0.0020188940303	
-0.211471681432	0.862874983378	0.00919957547847	
-0.210252624081	-0.605991616504	0.0156870426066	
-0.211209265476	-0.174517188535	0.00595771075487	
-0.213681496989	-0.151050747314	0.00493579274163	
-0.214596752338	0.401424254575	0.00609512419121	
-0.211774285634	0.14868252139	0.000849753455422	
-0.224872901791	-0.275643092857	0.00676962809181	
-0.233139830399	-0.470564225508	0.0138127551803	
-0.245929637643	0.316249805644	0.00406362930663	
-0.237414883871	0.0546863528039	0.00204148441781	
-0.238709880314	-0.192610297108	0.00598629903118	
-0.236549515759	0.0604893222392	0.00126711190646	
-0.240113056516	0.234693140191	0.00316094950587	
-0.241044470233	0.145091444232	0.00104611637717	
-0.254234100689	0.240685973056	0.00234992537749	
-0.253838737386	-0.0505489568303	0.00257702220237	
-0.244150893322	-0.023282913367	0.00222997589253	
-0.236618586282	-0.259545434065	0.007489830566	
-0.238043545746	0.123521381742	0.000637977045061	
-0.235667222826	0.0966048186094	0.000349413658743	
-0.22887886137	-0.00654371038052	0.00156713655374	
-0.217659145439	0.210260493954	0.00123237611311	
-0.212594137058	-1.15432854727	0.0277958884578	
-0.20126376535	0.371132831756	0.00389247046079	
-0.207007810395	-0.237626668342	0.00873299406609	
-0.205329906382	0.083567562137	0.000969606500203	
-0.203392425253	0.211360960118	0.00303207505413	
-0.199534186548	0.681684191867	0.00933450356548	
-0.200729459076	0.782721836285	0.0104810205492	
-0.198525404692	0.147029943751	0.00165619445684	
-0.197731879015	-0.567971756127	0.015807401663	
-0.197676285223	0.0704440837268	0.00193219867924	
-0.197213002045	0.0571420860396	0.00107339491024	
-0.197128206912	-0.259236700075	0.00708443066405	
-0.200983239564	0.36502705472	0.00510017338498	
-0.203575670238	-0.115727043493	0.00547582144872	
-0.2039881426	0.370209741457	0.00462630125431	
-0.204277974549	-0.416524531059	0.0106101329316	
-0.20822344702	0.406622616181	0.00529801908219	
-0.209170125006	0.00358236897914	0.0019390876932	
-0.209154908425	0.0949414418261	0.000652214979416	
-0.209574503415	-0.624929908477	0.0180575321558	
-0.20994321474	-0.246494092811	0.00789824062583	
-0.216969051666	0.341726370397	0.0048048588233	
-0.21921494144	0.452282968295	0.00638936684597	
-0.21913912878	-0.0310730990755	0.00289826779924	
-0.220525092677	-0.369913105498	0.0105915154987	
-0.208202189702	-0.178307715846	0.00679921430165	
-0.208488530728	-0.0705678870328	0.00413742074143	
-0.218930218644	0.182793063519	0.00181876104857	
-0.218918768525	-0.0102648596221	0.00276073344295	
-0.200944772134	0.644923626744	0.0100558914322	
-0.210104884801	-0.0488000834376	0.00314976336929	
-0.214563337326	0.506126539448	0.00613156212681	
-0.208534593211	0.870379233024	0.00853991412958	
-0.206917308616	0.177520869321	0.00103263706125	
-0.205378677617	-0.606748971101	0.015458839533	
-0.229413624368	0.00642507602684	0.00308337716811	
-0.229867878669	-0.667798866868	0.018278847034	
-0.207348711256	0.0556044068078	0.00131143511316	
-0.206546159321	0.0624011884801	0.00136302919315	
-0.215200739174	-0.120863651121	0.00398319373923	
-0.247059078322	0.0137212917305	0.00096653388966	
-0.247104484137	-0.369853076237	0.0117331950858	


==> fig_silhouet_fit.dat <==
xfit	yfit	
-1.18796788793	0.0311157011175	
-1.17618972519	0.0300688358992	
-1.16441156246	0.029189717075	
-1.15263339972	0.0284550495404	
-1.14085523698	0.0278438909587	
-1.12907707425	0.0273374754449	
-1.11729891151	0.0269190468503	
-1.10552074878	0.0265737012864	
-1.09374258604	0.0262882385359	
-1.0819644233	0.0260510220081	
-1.07018626057	0.0258518469017	
-1.05840809783	0.0256818162492	
-1.0466299351	0.0255332245225	
-1.03485177236	0.0253994484877	
-1.02307360962	0.0252748450076	
-1.01129544689	0.0251546554938	
-0.999517284152	0.0250349167212	
-0.987739121416	0.0249123777244	
-0.97596095868	0.0247844225024	
-0.964182795944	0.0246489982661	
-0.952404633208	0.02450454897	
-0.940626470472	0.024349953877	
-0.928848307736	0.0241844709112	
-0.917070145001	0.0240076845634	
-0.905291982265	0.0238194581168	
-0.893513819529	0.0236198899711	
-0.881735656793	0.0234092738478	
-0.869957494057	0.0231880626663	
-0.858179331321	0.0229568358879	
-0.846401168585	0.0227162701305	
-0.834623005849	0.0224671128627	
-0.822844843113	0.0222101589941	
-0.811066680377	0.0219462301828	
-0.799288517641	0.021676156688	
-0.787510354905	0.0214007616016	
-0.775732192169	0.0211208472999	
-0.763954029433	0.0208371839584	
-0.752175866697	0.0205504999837	
-0.740397703961	0.0202614742183	
-0.728619541225	0.0199707297802	
-0.716841378489	0.0196788294075	
-0.705063215753	0.019386272178	
-0.693285053017	0.0190934914862	
-0.681506890281	0.0188008541586	
-0.669728727545	0.0185086605972	
-0.657950564809	0.0182171458456	
-0.646172402074	0.0179264814755	
-0.634394239338	0.0176367781983	
-0.622616076602	0.0173480891086	
-0.610837913866	0.0170604134742	
-0.59905975113	0.0167737009887	
-0.587281588394	0.0164878564096	
-0.575503425658	0.0162027445074	
-0.563725262922	0.0159181952566	
-0.551947100186	0.0156340092033	
-0.54016893745	0.0153499629481	
-0.528390774714	0.0150658146867	
-0.516612611978	0.0147813097552	
-0.504834449242	0.014496186131	
-0.493056286506	0.0142101798417	
-0.48127812377	0.013923030242	
-0.469499961034	0.0136344851181	
-0.457721798298	0.0133443055853	
-0.445943635562	0.0130522707459	
-0.434165472826	0.0127581820802	
-0.42238731009	0.0124618675432	
-0.410609147354	0.012163185346	
-0.398830984618	0.011862027401	
-0.387052821883	0.0115583224159	
-0.375274659147	0.0112520386215	
-0.363496496411	0.0109431861214	
-0.351718333675	0.0106318188577	
-0.339940170939	0.0103180361831	
-0.328162008203	0.0100019840394	
-0.316383845467	0.00968385573769	
-0.304605682731	0.00936389234402	
-0.292827519995	0.00904238267154	
-0.281049357259	0.00871966288556	
-0.269271194523	0.00839611572789	
-0.257493031787	0.00807216936977	
-0.245714869051	0.00774829590396	
-0.233936706315	0.00742500948848	
-0.222158543579	0.00710286415599	
-0.210380380843	0.00678245130429	
-0.198602218107	0.00646439688496	
-0.186824055371	0.00614935830828	
-0.175045892635	0.00583802108388	
-0.163267729899	0.00553109521789	
-0.151489567163	0.00522931138799	
-0.139711404427	0.00493341691916	
-0.127933241692	0.00464417158341	
-0.116155078956	0.00436234324788	
-0.10437691622	0.00408870339602	
-0.0925987534837	0.00382402254744	
-0.0808205907477	0.0035690656024	
-0.0690424280117	0.00332458713721	
-0.0572642652758	0.00309132667724	
-0.0454861025398	0.00287000397457	
-0.0337079398039	0.00266131431698	
-0.0219297770679	0.00246592389567	
-0.010151614332	0.00228446525841	
0.00162654840399	0.00211753287508	
0.0134047111399	0.00196567884218	
0.0251828738759	0.00182940875249	
0.0369610366119	0.00170917775576	
0.0487391993478	0.00160538683569	
0.0605173620838	0.00151837932787	
0.0722955248197	0.00144843770277	
0.0840736875557	0.00139578063676	
0.0958518502916	0.00136056039368	
0.107630013028	0.0013428605381	
0.119408175764	0.0013426940007	
0.131186338499	0.00136000151462	
0.142964501235	0.00139465044081	
0.154742663971	0.00144643399883	
0.166520826707	0.00151507091798	
0.178298989443	0.00160020552255	
0.190077152179	0.00170140826277	
0.201855314915	0.00181817670197	
0.213633477651	0.00194993696797	
0.225411640387	0.00209604567546	
0.237189803123	0.00225579232372	
0.248967965859	0.00242840217205	
0.260746128595	0.00261303959329	
0.272524291331	0.00280881190312	
0.284302454067	0.00301477366112	
0.296080616803	0.00322993143635	
0.307858779539	0.00345324902835	
0.319636942275	0.00368365313143	
0.331415105011	0.00392003942747	
0.343193267747	0.00416127908978	
0.354971430483	0.00440622567739	
0.366749593219	0.00465372239651	
0.378527755955	0.00490260970236	
0.390305918691	0.00515173321181	
0.402084081426	0.00539995189373	
0.413862244162	0.00564614650066	
0.425640406898	0.00588922820192	
0.437418569634	0.00612814737485	
0.44919673237	0.00636190250705	
0.460974895106	0.00658954915879	
0.472753057842	0.00681020893119	
0.484531220578	0.00702307838137	
0.496309383314	0.00722743782226	
0.50808754605	0.00742265994021	
0.519865708786	0.00760821815983	
0.531643871522	0.00778369468063	
0.543422034258	0.00794878810621	
0.555200196994	0.00810332058191	
0.56697835973	0.00824724435235	
0.578756522466	0.00838064764575	
0.590534685202	0.00850375978707	
0.602312847938	0.00861695543716	
0.614091010674	0.00872075785026	
0.62586917341	0.00881584103705	
0.637647336146	0.00890303071555	
0.649425498882	0.00898330392665	
0.661203661617	0.00905778718605	
0.672981824353	0.00912775303884	
0.684759987089	0.00919461487748	
0.696538149825	0.00925991987846	
0.708316312561	0.00932533990707	
0.720094475297	0.00939266023425	
0.731872638033	0.00946376590326	
0.743650800769	0.00954062557833	
0.755428963505	0.0096252727012	
0.767207126241	0.00971978377535	
0.778985288977	0.00982625359163	
0.790763451713	0.0099467672026	
0.802541614449	0.0100833684464	
0.814319777185	0.0102380248149	
0.826097939921	0.0104125884532	
0.837876102657	0.0106087530728	
0.849654265393	0.0108280065519	
0.861432428129	0.0110715789907	
0.873210590865	0.0113403859825	
0.884988753601	0.0116349668537	
0.896766916337	0.0119554176193	
0.908545079073	0.0123013183936	
0.920323241808	0.0126716549873	
0.932101404544	0.0130647344151	
0.94387956728	0.0134780940322	
0.955657730016	0.0139084040081	
0.967435892752	0.0143513628385	
0.979214055488	0.0148015855916	
0.990992218224	0.0152524845723	
1.00277038096	0.0156961420838	
1.0145485437	0.0161231749565	
1.02632670643	0.0165225905057	
1.03810486917	0.0168816335718	
1.0498830319	0.0171856242883	
1.06166119464	0.017417786215	
1.07343935738	0.0175590644635	
1.08521752011	0.0175879334369	
1.09699568285	0.0174801937918	
1.10877384558	0.0172087582281	
1.12055200832	0.0167434256974	
1.13233017106	0.0160506436157	
1.14410833379	0.0150932576557	
1.15588649653	0.0138302486847	


==> fig_speed_fd_grad_0.004_1.dat <==
M	p25	p50	p75	
101.0	27.7886855338	12.1200453599	8.0558435844	
202.0	11.2113205113	7.72105059414	5.2067944259	
303.0	7.74783321937	5.7549134476	4.22456595921	
404.0	5.74798928227	4.45245360327	3.91306197686	
505.0	5.02678423003	4.03023303511	3.43812559673	
606.0	4.62569864923	3.73259722151	3.23544776835	
707.0	3.88439361429	3.40300201048	2.85428705262	
808.0	3.65042652046	3.12304696763	2.72954219389	
909.0	3.49131475872	3.03050274028	2.53586844656	
1010.0	3.29026377837	2.91163522989	2.39361823509	


==> fig_speed_fd_grad_0.004_5.dat <==
M	p25	p50	p75	
101.0	67.9452768928	45.7364689024	34.0559249414	
202.0	43.9699732767	33.7916778212	24.4924371286	
303.0	34.4917671844	26.7770996486	20.3830168494	
404.0	27.3676487296	22.2030135867	18.7126029262	
505.0	24.2847281191	19.4470384423	16.7728227118	
606.0	22.0074463523	18.0555317973	15.720044856	
707.0	19.2330940103	16.9278788937	14.1653688735	
808.0	17.5605286241	15.4820139334	13.3729514145	
909.0	17.349962442	14.4091947436	12.9451874859	
1010.0	16.4266414786	14.0608425368	12.3228396498	


==> fig_speed_fd_grad_0.02_1.dat <==
M	p25	p50	p75	
101.0	70.972299221	49.3695087893	35.3932313908	
202.0	46.5535235397	35.3063282107	25.4150751206	
303.0	35.7384462848	27.8686883147	21.5963145207	
404.0	28.1788049837	22.150286189	19.7837476508	
505.0	25.0662453524	20.3161429853	17.4535678845	
606.0	22.9940325151	18.9670584708	16.4470216311	
707.0	19.948760539	17.3318203548	15.0229728672	
808.0	18.5749017133	16.0850681142	14.1420088585	
909.0	18.1046837436	15.4431048104	13.1016013476	
1010.0	16.9689012388	14.9035119682	12.5074628373	


==> fig_speed_fd_grad_0.02_5.dat <==
M	p25	p50	p75	
101.0	85.0613747988	79.0104417689	72.7085928796	
202.0	81.1443670335	75.5889230243	68.2501544518	
303.0	81.3705411283	73.5356178652	65.0128480839	
404.0	78.6813425517	70.7416154968	62.5672765034	
505.0	77.4368876702	66.4042518805	61.0373384228	
606.0	75.0746424229	64.1597212413	58.6459113029	
707.0	70.9984520523	61.1829262485	54.634017534	
808.0	68.2712270627	59.6290327857	54.0515551903	
909.0	66.1143096638	58.3687513344	52.5800732803	
1010.0	65.5647720277	56.1215543024	51.6916717557	


==> fig_speed_pra_cheat_0.004_1.dat <==
M	p25	p50	p75	
104.0	2.01641396396	1.38323873625	0.998764624509	
105.0	1.49148668576	1.016306156	0.786971487432	
106.0	1.22530961967	0.895477109411	0.667834972502	
107.0	0.996055976212	0.761413281068	0.563459637223	
108.0	0.824863757018	0.638463745765	0.502135500748	
109.0	0.769795885742	0.565431545023	0.448079138122	
110.0	0.642734447568	0.524069585414	0.420545281741	
120.0	0.304155717181	0.253113928396	0.223075480512	
200.0	0.0712659640691	0.0657858770852	0.0617547898244	
500.0	0.0276043496336	0.0265584317448	0.0250938710008	
1000.0	0.017826352747	0.016596767298	0.0157386203322	


==> fig_speed_pra_cheat_0.004_5.dat <==
M	p25	p50	p75	
104.0	2.13304754817	1.40166243921	0.967801409381	
105.0	1.81587612253	1.1106420068	0.862261658372	
106.0	1.2508843914	0.86744953827	0.627144132379	
107.0	0.970509459812	0.735841368134	0.573847424944	
108.0	0.820313292587	0.627720123015	0.522011842058	
109.0	0.722270286849	0.554745705202	0.445694418379	
110.0	0.607523217193	0.517483097216	0.409899291619	
120.0	0.305126794309	0.244700894443	0.213762998434	
200.0	0.0714000975385	0.06472677845	0.0612430213367	
500.0	0.0277919817331	0.0265422985289	0.0247226105327	
1000.0	0.0175086882261	0.0167085486949	0.0158319767984	


==> fig_speed_pra_cheat_0.02_1.dat <==
M	p25	p50	p75	
104.0	10.2065506792	6.90922561953	4.99043315104	
105.0	7.41899371808	5.13233010567	3.9213255061	
106.0	6.17633159644	4.45584485707	3.32008458578	
107.0	5.01092425437	3.80909963901	2.81106563088	
108.0	4.16264893966	3.20121557974	2.51011046034	
109.0	3.8326383537	2.82615296006	2.2453096878	
110.0	3.21164880409	2.62004158379	2.10302666488	
120.0	1.52109118458	1.26473497773	1.11551903827	
200.0	0.356327094168	0.328923060233	0.308770349007	
500.0	0.138019585501	0.132791604468	0.125469189577	
1000.0	0.089131741197	0.0829840334342	0.0786929697659	


==> fig_speed_pra_cheat_0.02_5.dat <==
M	p25	p50	p75	
104.0	10.438401125	6.93723789044	4.90628241948	
105.0	8.94695036145	5.5930901471	4.3254603892	
106.0	6.22480828377	4.32942206973	3.13590882851	
107.0	4.83555713822	3.68409270757	2.87378945781	
108.0	4.06634625341	3.17542059095	2.60255688783	
109.0	3.60647168823	2.76851964765	2.22878846666	
110.0	3.03625757212	2.58870729583	2.04846889442	
120.0	1.52523750827	1.22374619444	1.06848592653	
200.0	0.357002247996	0.323630842388	0.306218474961	
500.0	0.138960070469	0.132711261804	0.123612345865	
1000.0	0.0875431718706	0.0835427582582	0.0791597287712	


==> fig_speed_pra_uniform_0.004_1.dat <==
M	p25	p50	p75	
104.0	88.2159446853	86.3313258504	83.7468938791	
120.0	87.8493730597	85.6328435819	81.6437164151	
150.0	88.5505688647	85.2883919528	82.1853603368	
200.0	87.6218656129	83.9556451744	79.723229676	
300.0	85.1994179275	78.7292079901	69.9089440946	
350.0	85.1910862062	77.3215050546	64.6386410396	
380.0	83.7122138467	74.0875511889	58.6078719988	
400.0	83.8414955467	72.3307610577	51.6483903631	
410.0	82.7090711392	70.177980776	3.91284280935	
420.0	80.0368619951	66.5125896469	3.46677812822	
430.0	77.9412168044	66.1961285521	3.40200971033	
440.0	75.6885425099	62.8754195884	3.27660025044	
450.0	77.3718102311	3.81301123784	3.20241069052	
460.0	77.6241027525	23.4046588051	3.14490905311	
470.0	72.0659580623	3.40593401238	3.03743810734	
480.0	72.0029768879	3.28045877035	2.95781415088	
490.0	72.3338354336	3.22958383751	2.90101015302	
500.0	73.4442060475	3.12591230961	2.83086218886	
510.0	71.1516942631	3.07900089625	2.83769857974	
520.0	61.6027616771	2.97056054344	2.75585453326	
550.0	3.10605925392	2.73449790594	2.61669949143	
600.0	2.80914341219	2.55885625395	2.38079686868	
700.0	2.36919526488	2.24049436246	2.11876981649	
800.0	2.13940802659	2.0412858745	1.93345857466	
900.0	2.00565022051	1.89633645248	1.76338544654	
1000.0	1.86914986305	1.7454528559	1.66513847614	


==> fig_speed_pra_uniform_0.004_5.dat <==
M	p25	p50	p75	
104.0	87.9162256297	86.2295451895	82.9433743291	
120.0	87.4132076656	84.9181993579	82.1370426335	
150.0	86.8407429413	84.3983142518	80.8487690614	
200.0	86.9567053766	83.7655159066	78.649604049	
300.0	85.7958593971	80.275631101	72.1154865686	
350.0	84.6458516504	76.4105940478	65.9473508073	
380.0	83.249163406	71.9658165958	55.6164596508	
400.0	82.4017460128	72.7232256311	53.4016303714	
410.0	79.2798446697	67.5190675077	3.63344984322	
420.0	77.9806923042	61.1868247971	3.44178244453	
430.0	79.9236154521	64.6611879972	3.39275737512	
440.0	75.4803025723	53.0113186815	3.28577635746	
450.0	76.7878475876	25.6236151244	3.20274863774	
460.0	78.6546565499	23.3505784095	3.14669377245	
470.0	72.3099976816	3.30916242201	3.01744344327	
480.0	68.2876346079	3.19645785203	2.95204682344	
490.0	72.8781509292	3.11879476883	2.86526822127	
500.0	70.6252294577	3.10821843324	2.85639477128	
510.0	68.380798985	3.00439439036	2.77809050176	
520.0	58.4501580613	2.93608698086	2.72222703103	
550.0	3.08387539355	2.74488793081	2.55007314827	
600.0	2.83193409514	2.58806268094	2.40068306862	
700.0	2.46381395129	2.25993933236	2.12878449464	
800.0	2.21115137662	2.07825903369	1.90991697913	
900.0	2.0373644268	1.91723427065	1.76958094335	
1000.0	1.87748783307	1.7640429608	1.6690058263	


==> fig_speed_pra_uniform_0.02_1.dat <==
M	p25	p50	p75	
104.0	87.9358189806	86.3519534875	82.7274920541	
120.0	87.5823896392	85.8933608791	81.5601758861	
150.0	88.0986852048	85.122586086	81.6498038627	
200.0	87.8917957505	84.3964564479	80.1228177971	
300.0	84.9690519496	79.000140643	74.4652980434	
350.0	84.7122339887	77.6378190194	70.2476831821	
380.0	83.7572912424	78.275094938	68.1851446012	
400.0	83.1896079056	74.9635732636	64.7634466356	
410.0	82.2327205425	73.5180421146	48.9971409439	
420.0	83.5680302744	73.8060182557	20.3085235316	
430.0	82.0034221034	73.8097295489	19.3598488475	
440.0	79.3968465574	68.3042818319	17.2419173077	
450.0	81.9613977973	64.0368230424	17.1467729572	
460.0	79.6926192792	57.6977790368	16.1727038133	
470.0	79.1529208633	18.4632376876	15.1571612034	
480.0	74.4922646048	16.9361453305	15.1709588691	
490.0	71.6242474729	16.5552572433	14.7553298905	
500.0	72.9982311833	15.9525614042	14.4713311266	
510.0	70.1220119162	15.5607697308	14.1441382574	
520.0	76.0284046208	15.4155720017	14.282026977	
550.0	15.496477774	14.2035363896	12.9716541011	
600.0	14.2375609613	12.9649602015	12.1001388378	
700.0	12.0147652046	11.4360860269	10.5699484152	
800.0	10.9070261844	10.3372672875	9.64337879976	
900.0	10.0725731209	9.51247799524	8.85073679614	
1000.0	9.33799410521	8.74901107395	8.27566278547	


==> fig_speed_pra_uniform_0.02_5.dat <==
M	p25	p50	p75	
104.0	88.2357065322	86.1963689974	83.5733477394	
120.0	87.9830478852	85.2889915413	82.6860355635	
150.0	87.5221499034	85.3211189366	82.145804338	
200.0	86.0674383914	82.3892842412	78.9814151048	
300.0	87.2441376066	81.9534139867	74.7812354127	
350.0	84.4844076235	78.5958792391	66.7428337268	
380.0	82.8752882653	73.0698649119	61.5472875243	
400.0	84.8813806298	72.5692590063	58.4387918267	
410.0	80.8446460503	72.3492228272	21.6080142312	
420.0	81.3428106527	72.2317972505	19.1171635161	
430.0	79.2034320715	64.7286153416	18.2933894377	
440.0	81.2574728795	66.6309915979	18.8601826628	
450.0	79.6232938891	67.6036530634	18.2193535784	
460.0	77.1058054284	57.6388554542	16.0463991576	
470.0	73.2573647773	17.8765990816	15.4311732952	
480.0	72.5492820615	17.9137426429	15.160493462	
490.0	64.0396753591	16.2258905285	14.3958938772	
500.0	70.862988175	16.1691769319	14.6745140064	
510.0	67.5894114932	15.8997494373	14.1825331808	
520.0	68.7791967546	15.3593081546	13.9097475405	
550.0	16.7256262525	14.049092455	12.9278552226	
600.0	14.3268809593	12.9938327523	12.2216285175	
700.0	12.2270304204	11.4523146661	10.8022703446	
800.0	11.1727845374	10.4264533815	9.80048235943	
900.0	10.1873360324	9.62006876504	9.02853644987	
1000.0	9.32168823397	8.90087224978	8.53167588747	


==> fig_timing_alt.dat <==
degree	m1	m2	m3	m4	m5	
2.0	66.5209544897	90.5396364927	25.6087274551	32.8823679686	42.4752510786	
3.0	51.8595664501	142.300935864	181.680951834	295.829441547	381.77643311	
4.0	69.8660764694	237.645577431	473.888484478	1065.81529593	1780.53241909	
5.0	98.1702165604	364.729019403	962.158236504	2754.89297855	4348.42225564	


==> fig_timing_alt_best.dat <==
degree	m1	m2	m3	m4	m5	
2.0	4.0272744894	26.358479023	33.5792269707	39.971095562	50.797673583	
3.0	5.80509185791	32.4430030584	45.9035365582	68.1002635956	109.548588037	
4.0	7.51176309586	13.7266404629	69.5889889002	131.050881028	250.894880891	
5.0	8.67050945759	17.5051153898	41.6770401001	113.176242471	282.868600488	

